Evaluating single-scale and/or non-planar diagrams by differential equations

We apply a recently suggested new strategy to solve differential equations for Feynman integrals. We develop this method further by analyzing asymptotic expansions of the integrals. We argue that this allows the systematic application of the differential equations to single-scale Feynman integrals. Moreover, the information about singular limits significantly simplifies finding boundary constants for the differential equations. To illustrate these points we consider two families of three-loop integrals. The first are form-factor integrals with two external legs on the light cone. We introduce one more scale by taking one more leg off-shell, $p_2^2\neq 0$. We analytically solve the differential equations for the master integrals in a Laurent expansion in dimensional regularization with $\epsilon=(4-D)/2$. Then we show how to obtain analytic results for the corresponding one-scale integrals in an algebraic way. An essential ingredient of our method is to match solutions of the differential equations in the limit of small $p_2^2$ to our results at $p_2^2\neq 0$ and to identify various terms in these solutions according to expansion by regions. The second family consists of four-point non-planar integrals with all four legs on the light cone. We evaluate, by differential equations, all the master integrals for the so-called $K_4$ graph consisting of four external vertices which are connected with each other by six lines. We show how the boundary constants can be fixed with the help of the knowledge of the singular limits. We present results in terms of harmonic polylogarithms for the corresponding seven master integrals with six propagators in a Laurent expansion in $\epsilon$ up to weight six.

==> K4p4Atilde.txt <==
(*   The matrix given by eq. (4.15) and present in eq. (4.14)     *)
{{3*Log[s] - 3*Log[t], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {Log[pp4]/2 - Log[t]/2, -2*Log[pp4] + 3*Log[s] - Log[pp4 - t], 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 3*Log[s] - 3*Log[pp4 - s - t], 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, (Log[pp4] - Log[pp4 - s - t])/2, 
  -2*Log[pp4] + 3*Log[s] - Log[s + t], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, Log[pp4]/2 - Log[s]/2, -2*Log[pp4] - Log[pp4 - s] + 3*Log[s], 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {(-5*Log[s])/48 + (Log[pp4] - Log[pp4 - s - t])/4 + (5*Log[t])/48, 
  -Log[pp4] - (11*Log[s])/12 + Log[pp4 - s - t] + (11*Log[t])/12, 
  (-5*Log[s])/48 + (-Log[pp4] + Log[pp4 - s - t])/4 + (5*Log[t])/48, 
  Log[pp4] - (11*Log[s])/12 - Log[pp4 - s - t] + (11*Log[t])/12, 
  (-5*Log[s])/48 + (-Log[pp4] + Log[pp4 - s - t])/4 + (5*Log[t])/48, 
  Log[pp4] + Log[s]/12 - Log[pp4 - s - t] - Log[t]/12, 
  2*Log[s] - 2*Log[pp4 - s - t] + Log[t] - Log[s + t], 
  -Log[pp4] + (3*Log[s])/4 + Log[pp4 - s - t] - (3*Log[t])/4, 
  Log[pp4] + Log[s]/12 - Log[pp4 - s - t] + (23*Log[t])/12 - 2*Log[s + t], 
  Log[pp4] - (13*Log[s])/4 - Log[pp4 - s - t] + (13*Log[t])/4, 
  -Log[pp4] + Log[s]/12 + Log[pp4 - s - t] - Log[t]/12, 
  Log[pp4] - (5*Log[s])/4 - Log[pp4 - s - t] + (5*Log[t])/4, 
  Log[pp4] - (11*Log[s])/12 - Log[pp4 - s - t] + (11*Log[t])/12, 
  Log[s]/12 - Log[t]/12, Log[s]/12 - Log[t]/12, Log[s]/3 - Log[t]/3}, 
 {(Log[pp4 - s] - Log[pp4 - s - t])/6, (-Log[pp4 - s] + Log[pp4 - s - t])/3, 
  (-Log[pp4 - s] + Log[pp4 - s - t])/12, 
  (2*(Log[pp4 - s] - Log[pp4 - s - t]))/3, (-Log[pp4 - s] + Log[pp4 - s - t])/
   12, (2*(Log[pp4 - s] - Log[pp4 - s - t]))/3, 
  Log[pp4 - s] + Log[s] - Log[pp4 - s - t] - Log[s + t], 
  -2*Log[pp4 - s] + Log[s] + Log[t], (2*(Log[pp4 - s] - Log[pp4 - s - t]))/3, 
  Log[pp4 - s] - Log[pp4 - s - t], (-Log[pp4 - s] + Log[pp4 - s - t])/3, 
  Log[pp4 - s] - Log[pp4 - s - t], (2*(Log[pp4 - s] - Log[pp4 - s - t]))/3, 
  (Log[pp4 - s] - Log[pp4 - s - t])/6, (-Log[pp4 - s] + Log[pp4 - s - t])/12, 
  (-Log[pp4 - s] + Log[pp4 - s - t])/12}, {0, Log[s] - Log[t], 0, 
  Log[s] - Log[t], 0, -Log[s] + Log[t], 2*Log[s] - 2*Log[t], 
  -4*Log[s] + 4*Log[t], -2*Log[pp4] + 2*Log[s] - 3*Log[t] + 3*Log[s + t], 
  4*Log[s] - 4*Log[t], -Log[s] + Log[t], 2*(-Log[pp4] + Log[pp4 - s - t]), 
  Log[s] - Log[t], Log[s]/4 - Log[t]/4, 0, -Log[s]/4 + Log[t]/4}, 
 {(-Log[pp4 - t] + Log[pp4 - s - t])/12, 
  (2*(Log[pp4 - t] - Log[pp4 - s - t]))/3, (-Log[pp4 - t] + Log[pp4 - s - t])/
   12, (-Log[pp4 - t] + Log[pp4 - s - t])/3 - Log[t] + Log[s + t], 
  (Log[pp4 - t] - Log[pp4 - s - t])/6, (-Log[pp4 - t] + Log[pp4 - s - t])/3, 
  -Log[pp4 - t] + Log[pp4 - s - t] - Log[t] + Log[s + t], 
  Log[pp4 - t] - Log[pp4 - s - t], (-Log[pp4 - t] + Log[pp4 - s - t])/3 - 
   Log[t] + Log[s + t], 4*Log[s] - 2*Log[pp4 - t] - 2*Log[t], 
  (2*(Log[pp4 - t] - Log[pp4 - s - t]))/3, Log[pp4 - t] - Log[pp4 - s - t], 
  (-Log[pp4 - t] + Log[pp4 - s - t])/3, (-Log[pp4 - t] + Log[pp4 - s - t])/
   12, (-Log[pp4 - t] + Log[pp4 - s - t])/12, 
  (Log[pp4 - t] - Log[pp4 - s - t])/6}, {-Log[s]/6 + Log[pp4 - s - t]/6, 
  Log[s]/3 - Log[pp4 - s - t]/3, -Log[s]/6 + Log[pp4 - s - t]/6, 
  Log[s]/3 - Log[pp4 - s - t]/3, Log[s]/3 - Log[pp4 - s - t]/3, 
  (-5*Log[s])/3 + (5*Log[pp4 - s - t])/3, -2*Log[s] + 2*Log[pp4 - s - t], 
  2*Log[s] - 2*(Log[pp4] + Log[pp4 - s - t]) + 2*Log[t], 
  (-5*Log[s])/3 + (5*Log[pp4 - s - t])/3, 0, -2*Log[pp4] + (4*Log[s])/3 + 
   3*Log[pp4 - t] - (7*Log[pp4 - s - t])/3, -2*Log[s] + 2*Log[pp4 - s - t], 
  Log[s]/3 - Log[pp4 - s - t]/3, -Log[s]/6 + Log[pp4 - s - t]/6, 
  Log[s]/12 - Log[pp4 - s - t]/12, Log[s]/12 - Log[pp4 - s - t]/12}, 
 {-Log[s]/12 + (-2*Log[pp4 - s] + Log[pp4 - t])/12 + Log[t]/6, 
  -Log[s]/3 + (Log[pp4 - s] + Log[pp4 - t])/3 - Log[t]/3, 
  -Log[s]/12 + (Log[pp4 - s] + Log[pp4 - t])/12 - Log[t]/12, 
  -Log[s]/3 + (-2*Log[pp4 - s] + Log[pp4 - t])/3 + (2*Log[t])/3, 
  Log[s]/6 + (Log[pp4 - s] - 2*Log[pp4 - t])/12 - Log[t]/12, 
  -Log[s]/3 + (Log[pp4 - s] + Log[pp4 - t])/3 - Log[t]/3, 
  -Log[pp4 - s] - Log[s] + Log[pp4 - t] + Log[t], 
  2*Log[pp4 - s] + Log[s] - Log[pp4 - t] - 2*Log[t], 
  -Log[s]/3 + (-2*Log[pp4 - s] + Log[pp4 - t])/3 + (2*Log[t])/3, 
  -Log[pp4 - s] - 2*Log[s] + 2*Log[pp4 - t] + Log[t], 
  -Log[s]/3 + (Log[pp4 - s] + Log[pp4 - t])/3 - Log[t]/3, 
  -Log[pp4 - s] + 2*Log[s] - Log[pp4 - t] + Log[pp4 - s - t] - Log[t], 
  -Log[s]/3 - Log[t]/3 + (Log[-pp4 + s] + Log[-pp4 + t])/3, 
  -Log[s]/12 + (-2*Log[pp4 - s] + Log[pp4 - t])/12 + Log[t]/6, 
  -Log[s]/12 + (Log[pp4 - s] + Log[pp4 - t])/12 - Log[t]/12, 
  Log[s]/6 + (Log[pp4 - s] - 2*Log[pp4 - t])/12 - Log[t]/12}, 
 {-Log[pp4 - s - t]/3 + Log[t]/3, (5*Log[pp4 - s - t])/3 - (5*Log[t])/3, 
  Log[pp4 - s - t]/6 - Log[t]/6, (-7*Log[pp4 - s - t])/3 + (7*Log[t])/3, 
  Log[pp4 - s - t]/6 - Log[t]/6, -Log[pp4 - s - t]/3 + Log[t]/3, 
  -2*Log[pp4 - s - t] + 2*Log[t], 0, -Log[pp4 - s - t]/3 + Log[t]/3, 
  2*Log[s] - 2*(Log[pp4] + Log[pp4 - s - t]) + 2*Log[t], 
  -Log[pp4 - s - t]/3 + Log[t]/3, 2*Log[pp4 - s - t] - 2*Log[t], 
  -2*Log[pp4] + 3*Log[pp4 - s] + 3*Log[s] - (7*Log[pp4 - s - t])/3 - 
   (5*Log[t])/3, -Log[pp4 - s - t]/12 + Log[t]/12, 
  -Log[pp4 - s - t]/12 + Log[t]/12, Log[pp4 - s - t]/6 - Log[t]/6}, 
 {(-3*Log[pp4])/4 + (4*Log[pp4 - s])/3 - (7*Log[t])/12, 
  3*Log[pp4] - (8*Log[pp4 - s])/3 - Log[t]/3, 
  (5*Log[pp4])/4 - (2*Log[pp4 - s])/3 - (7*Log[t])/12, 
  -5*Log[pp4] + (16*Log[pp4 - s])/3 - (13*Log[t])/3 + 4*Log[s + t], 
  (5*Log[pp4])/4 - (2*Log[pp4 - s])/3 - (7*Log[t])/12, 
  -5*Log[pp4] + (28*Log[pp4 - s])/3 - (13*Log[t])/3, 
  8*Log[pp4 - s] - 8*Log[s + t], 7*Log[pp4] - 16*Log[pp4 - s] + 9*Log[t], 
  -Log[pp4] + (16*Log[pp4 - s])/3 - Log[t]/3 - 4*Log[s + t], 
  -Log[pp4] + 8*Log[pp4 - s] - 7*Log[t], 7*Log[pp4] - (8*Log[pp4 - s])/3 - 
   (13*Log[t])/3, -Log[pp4] + 8*Log[pp4 - s] - 7*Log[t], 
  -Log[pp4] + (4*Log[pp4 - s])/3 - Log[t]/3, (4*Log[pp4 - s])/3 - 
   3*Log[pp4 - s - t] + (5*Log[t])/3, (-2*Log[3*(pp4 - s)])/3 + (2*Log[t])/3, 
  (-2*Log[3*(pp4 - s)])/3 + (2*Log[t])/3}, 
 {(15*Log[pp4] - 16*Log[pp4 - s] + 8*Log[pp4 - t] - 7*Log[pp4 - s - t])/12, 
  (-15*Log[pp4] + 8*Log[pp4 - s] + 20*Log[pp4 - t] - 13*Log[pp4 - s - t])/3, 
  (-9*Log[pp4] + 8*Log[pp4 - s] + 8*Log[pp4 - t] - 7*Log[pp4 - s - t])/12, 
  (9*Log[pp4] - 16*Log[pp4 - s] + 8*Log[pp4 - t] - Log[pp4 - s - t])/3, 
  (15*Log[pp4] + 8*Log[pp4 - s] - 16*Log[pp4 - t] - 7*Log[pp4 - s - t])/12, 
  (-15*Log[pp4] + 20*Log[pp4 - s] + 8*Log[pp4 - t] - 13*Log[pp4 - s - t])/3, 
  -8*Log[pp4 - s] + 8*Log[pp4 - t], -Log[pp4] + 16*Log[pp4 - s] - 
   8*Log[pp4 - t] - 7*Log[pp4 - s - t], 
  (21*Log[pp4] - 16*Log[pp4 - s] + 8*Log[pp4 - t] - 13*Log[pp4 - s - t])/3, 
  -Log[pp4] - 8*Log[pp4 - s] + 16*Log[pp4 - t] - 7*Log[pp4 - s - t], 
  (-3*Log[pp4] + 8*Log[pp4 - s] - 4*Log[pp4 - t] - Log[pp4 - s - t])/3, 
  7*Log[pp4] - 8*Log[pp4 - s] - 8*Log[pp4 - t] + 9*Log[pp4 - s - t], 
  (-3*Log[pp4] - 4*Log[pp4 - s] + 8*Log[pp4 - t] - Log[pp4 - s - t])/3, 
  (2*(-2*Log[pp4 - s] + Log[pp4 - t] + Log[pp4 - s - t]))/3, 
  (2*Log[pp4 - s] + 2*Log[pp4 - t] + 5*Log[pp4 - s - t])/3 - 3*Log[t], 
  (2*(Log[pp4 - s] - 2*Log[pp4 - t] + Log[pp4 - s - t]))/3}, 
 {(5*Log[pp4])/4 - (7*Log[s])/12 - (2*Log[pp4 - t])/3, 
  -5*Log[pp4] - (13*Log[s])/3 + (28*Log[pp4 - t])/3, 
  (5*Log[pp4])/4 - (7*Log[s])/12 - (2*Log[pp4 - t])/3, 
  -5*Log[pp4] - (13*Log[s])/3 - (8*Log[pp4 - t])/3 + 12*Log[s + t], 
  (-3*Log[pp4])/4 - (7*Log[s])/12 + (4*Log[pp4 - t])/3, 
  3*Log[pp4] - Log[s]/3 - (8*Log[pp4 - t])/3, -8*Log[pp4 - t] + 8*Log[s + t], 
  -Log[pp4] - 7*Log[s] + 8*Log[pp4 - t], -Log[pp4] - Log[s]/3 - 
   (8*Log[pp4 - t])/3 + 4*Log[s + t], 7*Log[pp4] + 9*Log[s] - 
   16*Log[pp4 - t], -Log[pp4] - Log[s]/3 + (4*Log[pp4 - t])/3, 
  -Log[pp4] - 7*Log[s] + 8*Log[pp4 - t], 7*Log[pp4] - (13*Log[s])/3 - 
   (8*Log[pp4 - t])/3, (2*Log[s])/3 - (2*Log[3*(pp4 - t)])/3, 
  (2*Log[s])/3 - (2*Log[3*(pp4 - t)])/3, (14*Log[s])/3 + (4*Log[pp4 - t])/3 - 
   3*Log[pp4 - s - t] - 3*Log[t]}}


==> basisA92.txt <==
(*   The uniformly transcendental basis for the family of integrals given
by eq. (2.1), with pp=p_2^2.   *)
{eps^3*pp*(-s)^(3*eps)*G[3, {0, 0, 0, 1, 0, 2, 0, 2, 2, 0, 0, 0}], 
 eps^3*(-s)^(3*eps)*s*G[3, {0, 0, 2, 2, 0, 2, 0, 1, 0, 0, 0, 0}], 
 eps^4*(pp - s)*(-s)^(3*eps)*G[3, {1, 0, 0, 1, 0, 1, 0, 2, 2, 0, 0, 0}], 
 eps^3*(-s)^(3*eps)*s^2*G[3, {2, 2, 0, 1, 2, 0, 0, 0, 1, 0, 0, 0}], 
 eps^3*pp*(-s)^(3*eps)*s*G[3, {2, 2, 2, 1, 1, 0, 0, 0, 0, 0, 0, 0}], 
 eps^4*(pp - s)*(-s)^(3*eps)*G[3, {0, 0, 2, 2, 0, 1, 1, 1, 0, 0, 0, 0}], 
 eps^4*(pp - s)*(-s)^(3*eps)*G[3, {0, 0, 2, 2, 1, 1, 0, 1, 0, 0, 0, 0}], 
 eps^4*(pp - s)*(-s)^(3*eps)*G[3, {0, 1, 0, 2, 0, 1, 0, 2, 1, 0, 0, 0}], 
 eps^4*(pp - s)*(-s)^(3*eps)*G[3, {0, 2, 0, 1, 0, 1, 2, 1, 0, 0, 0, 0}], 
 eps^3*pp*(-s)^(3*eps)*G[3, {-1, 2, 0, 2, 0, 1, 2, 1, 0, 0, 0, 0}], 
 eps^3*(-s)^(3*eps)*s*(-G[3, {0, 1, 0, 2, 2, 1, 0, 0, 1, 0, 0, 0}] + 
   G[3, {0, 2, -1, 2, 2, 1, 0, 0, 1, 0, 0, 0}] - 
   G[3, {0, 2, 0, 2, 1, 1, 0, 0, 1, 0, 0, 0}] - 
   2*G[3, {0, 2, 0, 2, 2, 1, 0, 0, 0, 0, 0, 0}] + 
   G[3, {0, 2, 0, 2, 2, 1, 0, 0, 1, 0, -1, 0}] + 
   G[3, {0, 2, 0, 2, 2, 1, 0, 0, 1, 0, 0, -1}] + 
   pp*G[3, {0, 2, 0, 2, 2, 1, 0, 0, 1, 0, 0, 0}]), 
 eps^3*pp*(-s)^(3*eps)*s*G[3, {0, 2, 0, 2, 2, 1, 0, 1, 0, 0, 0, 0}], 
 eps^5*(pp - s)*(-s)^(3*eps)*G[3, {0, 1, 0, 2, 1, 1, 0, 1, 1, 0, 0, 0}], 
 eps^4*(pp - s)*(-s)^(3*eps)*(-G[3, {0, 1, 0, 2, 1, 1, 0, 1, 1, 0, 0, 0}] + 
   G[3, {0, 2, -1, 2, 1, 1, 0, 1, 1, 0, 0, 0}] - 
   G[3, {0, 2, 0, 2, 0, 1, 0, 1, 1, 0, 0, 0}] - 
   2*G[3, {0, 2, 0, 2, 1, 1, 0, 1, 0, 0, 0, 0}] + 
   G[3, {0, 2, 0, 2, 1, 1, 0, 1, 1, 0, -1, 0}] + 
   G[3, {0, 2, 0, 2, 1, 1, 0, 1, 1, 0, 0, -1}] + 
   pp*G[3, {0, 2, 0, 2, 1, 1, 0, 1, 1, 0, 0, 0}]), 
 eps^5*(pp - s)*(-s)^(3*eps)*G[3, {0, 2, 0, 1, 1, 1, 1, 1, 0, 0, 0, 0}], 
 eps^5*(pp - s)*(-s)^(3*eps)*G[3, {1, 0, 0, 1, 1, 2, 0, 1, 1, 0, 0, 0}], 
 eps^3*(12*eps^2*pp*(-s)^(3*eps)*G[3, {1, 0, 0, 1, 1, 2, 0, 1, 1, 0, 0, 0}] + 
   (1 + 2*eps)*pp*(-s)^(3*eps)*s*G[3, {1, 0, 0, 2, 1, 2, 0, 1, 1, 0, 0, 0}]), 
 eps^5*(pp - s)*(-s)^(3*eps)*G[3, {1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0, 0}], 
 eps^5*(pp - s)*(-s)^(3*eps)*G[3, {1, 0, 2, 1, 0, 1, 1, 1, 0, 0, 0, 0}], 
 eps^4*(pp - s)*(-s)^(3*eps)*G[3, {2, 2, 0, 0, 1, 0, 1, 1, 1, 0, -1, 0}], 
 eps^4*(pp - s)*(-s)^(3*eps)*s*G[3, {2, 2, 0, 1, 1, 0, 0, 1, 1, 0, 0, 0}], 
 eps^5*(pp - s)*(-s)^(3*eps)*G[3, {1, 2, 1, 1, 1, 0, 1, 0, 0, 0, 0, 0}], 
 eps^5*(pp - s)*(-s)^(3*eps)*G[3, {0, 1, 0, 2, 0, 1, 1, 1, 1, 0, 0, 0}], 
 eps^5*(pp - s)*(-s)^(3*eps)*G[3, {0, 2, 0, 1, 0, 1, 1, 1, 1, 0, 0, 0}], 
 eps^5*(pp - s)^2*(-s)^(3*eps)*G[3, {0, 1, 1, 2, 1, 1, 0, 1, 1, 0, 0, 0}], 
 eps^5*(pp - s)^2*(-s)^(3*eps)*G[3, {0, 1, 1, 1, 1, 2, 1, 1, 0, 0, 0, 0}], 
 eps^5*(pp - s)*(-s)^(3*eps)*s*G[3, {1, 2, 0, 1, 1, 0, 1, 1, 1, 0, 0, 0}], 
 eps^6*(pp - s)*(-s)^(3*eps)*G[3, {1, 1, 0, 1, 1, 1, 0, 1, 1, 0, 0, 0}], 
 eps^4*(1 + eps)*(pp - s)*(-s)^(3*eps)*s*
  G[3, {1, 1, 0, 1, 1, 2, 0, 1, 1, 0, 0, 0}], eps^6*(pp - s)*(-s)^(3*eps)*
  G[3, {1, 1, 1, 1, 1, 0, 1, 0, 1, 0, 0, 0}], eps^5*(pp - s)^2*(-s)^(3*eps)*
  G[3, {1, 1, 2, 1, 1, 1, 1, 0, 0, 0, 0, 0}], 
 -(eps^5*(-1 + 6*eps)*(pp - s)*(-s)^(3*eps)*
   G[3, {1, 0, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0}]), 
 eps^5*(pp - s)^2*(-s)^(3*eps)*G[3, {1, 0, 1, 1, 1, 2, 0, 1, 1, 0, 0, 0}], 
 eps^5*(pp - s)^2*(-s)^(3*eps)*G[3, {1, 0, 2, 1, 1, 1, 1, 1, 0, 0, 0, 0}], 
 eps^5*(pp - s)*(-s)^(3*eps)*(-G[3, {1, 0, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0}] + 
   G[3, {1, 0, 2, 1, 1, 0, 1, 1, 0, 0, 0, 0}] - 
   G[3, {1, 0, 2, 1, 1, 1, 0, 1, 0, 0, 0, 0}] + 
   G[3, {1, 0, 2, 1, 1, 1, 1, 1, -1, 0, 0, 0}] - 
   G[3, {1, 0, 2, 1, 1, 1, 1, 1, 0, -1, 0, 0}]), 
 eps^5*(1 + 3*eps)*(pp - s)^2*(-s)^(3*eps)*
  G[3, {1, 1, 1, 1, 0, 1, 1, 1, 1, 0, 0, 0}], eps^6*pp*(pp - s)*(-s)^(3*eps)*
  G[3, {1, 1, 1, 1, 1, 1, 0, 1, 1, 0, 0, 0}], eps^6*(pp - s)^2*(-s)^(3*eps)*
  G[3, {1, 1, 1, 1, 1, 1, 1, 1, 1, 0, -1, 0}], 
 eps^6*(pp - s)*(-s)^(3*eps)*(-G[3, {1, 1, 0, 1, 1, 1, 1, 1, 1, 0, -1, 0}] + 
   G[3, {1, 1, 1, 1, 1, 0, 1, 1, 1, 0, -1, 0}] - 
   G[3, {1, 1, 1, 1, 1, 1, 0, 1, 1, 0, -1, 0}] + 
   G[3, {1, 1, 1, 1, 1, 1, 1, 1, 0, 0, -1, 0}] - 
   G[3, {1, 1, 1, 1, 1, 1, 1, 1, 1, -1, -1, 0}])}


==> matrixA92A.txt <==
(*   The matrix A present in eq. (2.5)    *)
{{-3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 1/2, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 1/3, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-1/6, 0, 0, 0, 0, 0, 0, -1, 0, 0, 1/3, -1/2, -3, -1, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {1/6, 0, 0, 0, 0, 0, 0, 1, 0, 0, 2/3, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, -1/6, 0, 0, 0, 0, 3/2, 0, -2, -1/3, 0, -1/2, 0, 0, -2, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-1/6, 1/18, -1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, -1/3, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -1/3, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1/3, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 1/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-1/6, 0, -3/2, 0, -1/2, 0, 0, 0, 1, -1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {-1/2, -1/2, 0, 0, 0, 2, 0, -3, 3, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -3, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {1, -1, 0, 0, 0, 0, 3/2, 7/2, 3, 
  4/3, 4/3, 0, 3, -3/2, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, -16/3, 6, 8/3, -4, 0, 0, 0, 0, 0, 12, 
  0, 0, 0, 0, 0, 0, 0, -16/3, -8, 0, 1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -12, -4, -3, 0, 
  0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {1/12, -5/36, -1, -1/4, 0, 0, 9/4, 0, 0, 0, 1/3, -1/4, 3, -2, 0, 1, 1/3, 0, 
  0, 0, 2, 0, 0, 0, 0, 0, 0, -6, 3/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {4/3, -1, -3, -3/2, 0, 0, 9, 10/3, 0, 0, 4/3, 0, 16, -6, 0, 4, 2, 0, 0, 0, 
  8, 0, 0, 0, 0, 0, 0, -20, 5, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 6, 0, 0, 0, 0, -8, 4, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 12, -8, 8, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {-1/6, 1/18, -5/4, 0, 0, 0, 3/4, 0, 0, 0, 0, 0, 0, 0, 0, 
  7/2, -1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3/2, 3/8, 0, 0, 0, 0, 
  0, 0}, {10/9, -10/9, 3, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 14, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 1/2, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 3/2, 0, 0, -5/3, 3/2, -5/3, 0, 0, 0, 0, 0, 0, 0, 7/2, 0, -3, -3, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1/2, -5/2, 0, 0, 0, 0}, 
 {1/6, -1/18, -1, 0, 0, -1/3, 3/2, 1/3, 0, 0, 0, 0, 0, 0, 0, -3/2, 1/3, 3, 
  -3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1/2, -5/2, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, -4, 0, 0}, {71/54, -71/54, -10/3, 16/9, -16/9, 98/27, 29/6, 109/27, 
  -296/27, -322/81, -322/81, 0, -32/9, 7/3, 3, 8/3, 0, 6, -10/3, -28/9, 
  -20/9, 11/3, 0, -10, 10/9, -5/9, 8/9, 10/9, 2/9, 2/9, -13/18, -7/9, -19/36, 
  13/9, -5/9, -1/2, 14/9, 2/3, -20/9}, {1/72, -1/72, -5/8, -19/24, 19/24, 
  44/9, -19/8, 37/36, -161/36, 55/54, 55/54, 0, 4/3, -11/4, 3/4, 19/4, 0, -9, 
  5, 14/3, 16/3, 2, 1/3, -9/2, 5/6, -2/3, 5/3, -25/6, 17/12, 1/6, -13/24, 
  5/12, -31/48, 5/6, 5/6, -3/8, 1/6, 1/2, -5/3}}


==> matrixA92B.txt <==
(*   The matrix B present in eq. (2.5)    *)
{{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, -2, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, -3/2, 0, 0, 0, 9/2, 0, 0, 
  0, 0, 0, 0, 0, 0, 9, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 1/3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 2/3, 0, -1/3, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2/3, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, -3, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 12, 4, 3, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -12, 0, 0, -6, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 12, -2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, -4, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4, 0, 
  0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2, 0, 0, 0, 0}, 
 {0, 0, 0, 0, 0, -32/3, 0, 16/3, 8, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  -8/3, 16, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2, 0, 0, 0}, 
 {-1/6, 1/6, 3, 1, -1, 0, -3, -5/2, -5/3, -10/9, -10/9, 0, -3, 9/2, 0, -5, 0, 
  0, 0, 0, -6, 1, 0, 0, 1, 0, 0, 6, -2, -2, 0, -1, -3/4, 0, 0, 0, 2, 0, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 
  1, 0, 0, 0, 0, 1, 0, 0, -2, 0, 0, 0, -4, 0}, 
 {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1, 0, 0, 0, 
  0, 0, 0, 0, 2, 0, 0, 0, 0, 0, 0, 0, 0, 2}}


==> solutionK4toeps6.txt <==
(* Results for the elements of the basis (3.4) up to weight six *)
{1 - (eps^2*Pi^2)/4 - (71*eps^4*Pi^4)/160 - (11539*eps^6*Pi^6)/24192 - 
  3*eps*HPL[{0}, x] + (3*eps^3*Pi^2*HPL[{0}, x])/4 + 
  (213*eps^5*Pi^4*HPL[{0}, x])/160 + 9*eps^2*HPL[{0, 0}, x] - 
  (9*eps^4*Pi^2*HPL[{0, 0}, x])/4 - (639*eps^6*Pi^4*HPL[{0, 0}, x])/160 - 
  27*eps^3*HPL[{0, 0, 0}, x] + (27*eps^5*Pi^2*HPL[{0, 0, 0}, x])/4 + 
  81*eps^4*HPL[{0, 0, 0, 0}, x] - (81*eps^6*Pi^2*HPL[{0, 0, 0, 0}, x])/4 - 
  243*eps^5*HPL[{0, 0, 0, 0, 0}, x] + 729*eps^6*HPL[{0, 0, 0, 0, 0, 0}, x] - 
  29*eps^3*Zeta[3] + (29*eps^5*Pi^2*Zeta[3])/4 + 
  87*eps^4*HPL[{0}, x]*Zeta[3] - (87*eps^6*Pi^2*HPL[{0}, x]*Zeta[3])/4 - 
  261*eps^5*HPL[{0, 0}, x]*Zeta[3] + 783*eps^6*HPL[{0, 0, 0}, x]*Zeta[3] + 
  (841*eps^6*Zeta[3]^2)/2 - (1263*eps^5*Zeta[5])/5 + 
  (3789*eps^6*HPL[{0}, x]*Zeta[5])/5, -1 - (3*I)*eps*Pi + (19*eps^2*Pi^2)/4 + 
  ((21*I)/4)*eps^3*Pi^3 - (649*eps^4*Pi^4)/160 - ((291*I)/160)*eps^5*Pi^5 + 
  (8137*eps^6*Pi^6)/24192 + 3*eps*HPL[{-1}, x] + 
  (9*I)*eps^2*Pi*HPL[{-1}, x] - (57*eps^3*Pi^2*HPL[{-1}, x])/4 - 
  ((63*I)/4)*eps^4*Pi^3*HPL[{-1}, x] + (1947*eps^5*Pi^4*HPL[{-1}, x])/160 + 
  ((873*I)/160)*eps^6*Pi^5*HPL[{-1}, x] - 9*eps^2*HPL[{-1, -1}, x] - 
  (27*I)*eps^3*Pi*HPL[{-1, -1}, x] + (171*eps^4*Pi^2*HPL[{-1, -1}, x])/4 + 
  ((189*I)/4)*eps^5*Pi^3*HPL[{-1, -1}, x] - 
  (5841*eps^6*Pi^4*HPL[{-1, -1}, x])/160 + 27*eps^3*HPL[{-1, -1, -1}, x] + 
  (81*I)*eps^4*Pi*HPL[{-1, -1, -1}, x] - 
  (513*eps^5*Pi^2*HPL[{-1, -1, -1}, x])/4 - ((567*I)/4)*eps^6*Pi^3*
   HPL[{-1, -1, -1}, x] - 81*eps^4*HPL[{-1, -1, -1, -1}, x] - 
  (243*I)*eps^5*Pi*HPL[{-1, -1, -1, -1}, x] + 
  (1539*eps^6*Pi^2*HPL[{-1, -1, -1, -1}, x])/4 + 
  243*eps^5*HPL[{-1, -1, -1, -1, -1}, x] + 
  (729*I)*eps^6*Pi*HPL[{-1, -1, -1, -1, -1}, x] - 
  729*eps^6*HPL[{-1, -1, -1, -1, -1, -1}, x] + 29*eps^3*Zeta[3] + 
  (87*I)*eps^4*Pi*Zeta[3] - (551*eps^5*Pi^2*Zeta[3])/4 - 
  ((609*I)/4)*eps^6*Pi^3*Zeta[3] - 87*eps^4*HPL[{-1}, x]*Zeta[3] - 
  (261*I)*eps^5*Pi*HPL[{-1}, x]*Zeta[3] + 
  (1653*eps^6*Pi^2*HPL[{-1}, x]*Zeta[3])/4 + 261*eps^5*HPL[{-1, -1}, x]*
   Zeta[3] + (783*I)*eps^6*Pi*HPL[{-1, -1}, x]*Zeta[3] - 
  783*eps^6*HPL[{-1, -1, -1}, x]*Zeta[3] - (841*eps^6*Zeta[3]^2)/2 + 
  (1263*eps^5*Zeta[5])/5 + ((3789*I)/5)*eps^6*Pi*Zeta[5] - 
  (3789*eps^6*HPL[{-1}, x]*Zeta[5])/5, 1 - (eps^2*Pi^2)/4 - 
  (71*eps^4*Pi^4)/160 - (11539*eps^6*Pi^6)/24192 - 29*eps^3*Zeta[3] + 
  (29*eps^5*Pi^2*Zeta[3])/4 + (841*eps^6*Zeta[3]^2)/2 - 
  (1263*eps^5*Zeta[5])/5, 1/4 + ((3*I)/4)*eps*Pi - (17*eps^2*Pi^2)/16 - 
  ((85*I)/48)*eps^3*Pi^3 + (3227*eps^4*Pi^4)/1920 + 
  ((4411*I)/5760)*eps^5*Pi^5 - (41663*eps^6*Pi^6)/483840 - 
  (243*eps^6*HPL[{-6}, x])/4 + (81*eps^5*HPL[{-5}, x])/4 + 
  ((57*I)/4)*eps^6*Pi*HPL[{-5}, x] - (27*eps^4*HPL[{-4}, x])/4 + 
  ((13*I)/4)*eps^5*Pi*HPL[{-4}, x] - (213*eps^6*Pi^2*HPL[{-4}, x])/16 + 
  (9*eps^3*HPL[{-3}, x])/4 + ((17*I)/4)*eps^4*Pi*HPL[{-3}, x] - 
  (89*eps^5*Pi^2*HPL[{-3}, x])/16 - ((311*I)/48)*eps^6*Pi^3*HPL[{-3}, x] - 
  (3*eps^2*HPL[{-2}, x])/4 + ((5*I)/4)*eps^3*Pi*HPL[{-2}, x] - 
  (45*eps^4*Pi^2*HPL[{-2}, x])/16 - ((131*I)/48)*eps^5*Pi^3*HPL[{-2}, x] + 
  (10831*eps^6*Pi^4*HPL[{-2}, x])/1920 - (3*eps*HPL[{-1}, x])/4 - 
  ((11*I)/4)*eps^2*Pi*HPL[{-1}, x] + (75*eps^3*Pi^2*HPL[{-1}, x])/16 + 
  ((293*I)/48)*eps^4*Pi^3*HPL[{-1}, x] - (12209*eps^5*Pi^4*HPL[{-1}, x])/
   1920 - ((18467*I)/5760)*eps^6*Pi^5*HPL[{-1}, x] + (eps*HPL[{0}, x])/4 + 
  ((3*I)/4)*eps^2*Pi*HPL[{0}, x] - (25*eps^3*Pi^2*HPL[{0}, x])/16 - 
  ((13*I)/48)*eps^4*Pi^3*HPL[{0}, x] - (43*eps^5*Pi^4*HPL[{0}, x])/128 - 
  ((2501*I)/5760)*eps^6*Pi^5*HPL[{0}, x] - (57*eps^6*HPL[{-5, -1}, x])/4 - 
  (243*eps^6*HPL[{-5, 0}, x])/4 - (225*eps^6*HPL[{-4, -2}, x])/4 - 
  (13*eps^5*HPL[{-4, -1}, x])/4 - ((321*I)/4)*eps^6*Pi*HPL[{-4, -1}, x] + 
  (81*eps^5*HPL[{-4, 0}, x])/4 + ((225*I)/4)*eps^6*Pi*HPL[{-4, 0}, x] - 
  (133*eps^6*HPL[{-3, -3}, x])/4 + (59*eps^5*HPL[{-3, -2}, x])/4 + 
  ((23*I)/4)*eps^6*Pi*HPL[{-3, -2}, x] - (17*eps^4*HPL[{-3, -1}, x])/4 - 
  ((21*I)/4)*eps^5*Pi*HPL[{-3, -1}, x] + (121*eps^6*Pi^2*HPL[{-3, -1}, x])/
   16 - (27*eps^4*HPL[{-3, 0}, x])/4 - ((59*I)/4)*eps^5*Pi*HPL[{-3, 0}, x] + 
  (403*eps^6*Pi^2*HPL[{-3, 0}, x])/16 - (105*eps^6*HPL[{-2, -4}, x])/4 + 
  (55*eps^5*HPL[{-2, -3}, x])/4 + ((19*I)/4)*eps^6*Pi*HPL[{-2, -3}, x] - 
  (25*eps^4*HPL[{-2, -2}, x])/4 - ((61*I)/4)*eps^5*Pi*HPL[{-2, -2}, x] + 
  (361*eps^6*Pi^2*HPL[{-2, -2}, x])/16 - (5*eps^3*HPL[{-2, -1}, x])/4 - 
  ((57*I)/4)*eps^4*Pi*HPL[{-2, -1}, x] + (365*eps^5*Pi^2*HPL[{-2, -1}, x])/
   16 + ((1399*I)/48)*eps^6*Pi^3*HPL[{-2, -1}, x] + 
  (9*eps^3*HPL[{-2, 0}, x])/4 + ((25*I)/4)*eps^4*Pi*HPL[{-2, 0}, x] - 
  (145*eps^5*Pi^2*HPL[{-2, 0}, x])/16 - ((503*I)/48)*eps^6*Pi^3*
   HPL[{-2, 0}, x] - (189*eps^6*HPL[{-1, -5}, x])/4 + 
  (75*eps^5*HPL[{-1, -4}, x])/4 - ((33*I)/4)*eps^6*Pi*HPL[{-1, -4}, x] - 
  (29*eps^4*HPL[{-1, -3}, x])/4 - ((73*I)/4)*eps^5*Pi*HPL[{-1, -3}, x] + 
  (493*eps^6*Pi^2*HPL[{-1, -3}, x])/16 + (11*eps^3*HPL[{-1, -2}, x])/4 - 
  ((17*I)/4)*eps^4*Pi*HPL[{-1, -2}, x] + (101*eps^5*Pi^2*HPL[{-1, -2}, x])/
   16 + ((535*I)/48)*eps^6*Pi^3*HPL[{-1, -2}, x] + 
  (11*eps^2*HPL[{-1, -1}, x])/4 + ((39*I)/4)*eps^3*Pi*HPL[{-1, -1}, x] - 
  (235*eps^4*Pi^2*HPL[{-1, -1}, x])/16 - ((1073*I)/48)*eps^5*Pi^3*
   HPL[{-1, -1}, x] + (43561*eps^6*Pi^4*HPL[{-1, -1}, x])/1920 - 
  (3*eps^2*HPL[{-1, 0}, x])/4 - ((11*I)/4)*eps^3*Pi*HPL[{-1, 0}, x] + 
  (59*eps^4*Pi^2*HPL[{-1, 0}, x])/16 + ((133*I)/48)*eps^5*Pi^3*
   HPL[{-1, 0}, x] + (943*eps^6*Pi^4*HPL[{-1, 0}, x])/1920 + 
  (eps^2*HPL[{0, 0}, x])/4 - ((9*I)/4)*eps^3*Pi*HPL[{0, 0}, x] + 
  (71*eps^4*Pi^2*HPL[{0, 0}, x])/16 + ((13*I)/16)*eps^5*Pi^3*HPL[{0, 0}, x] + 
  (361*eps^6*Pi^4*HPL[{0, 0}, x])/640 + (321*eps^6*HPL[{-4, -1, -1}, x])/4 - 
  (225*eps^6*HPL[{-4, -1, 0}, x])/4 - (99*eps^6*HPL[{-4, 0, 0}, x])/4 - 
  (23*eps^6*HPL[{-3, -2, -1}, x])/4 - (133*eps^6*HPL[{-3, -2, 0}, x])/4 - 
  (111*eps^6*HPL[{-3, -1, -2}, x])/4 + (21*eps^5*HPL[{-3, -1, -1}, x])/4 - 
  ((27*I)/4)*eps^6*Pi*HPL[{-3, -1, -1}, x] + (59*eps^5*HPL[{-3, -1, 0}, x])/
   4 + ((111*I)/4)*eps^6*Pi*HPL[{-3, -1, 0}, x] + 
  (33*eps^5*HPL[{-3, 0, 0}, x])/4 + ((133*I)/4)*eps^6*Pi*HPL[{-3, 0, 0}, x] - 
  (19*eps^6*HPL[{-2, -3, -1}, x])/4 - (105*eps^6*HPL[{-2, -3, 0}, x])/4 - 
  (107*eps^6*HPL[{-2, -2, -2}, x])/4 + (61*eps^5*HPL[{-2, -2, -1}, x])/4 + 
  ((141*I)/4)*eps^6*Pi*HPL[{-2, -2, -1}, x] + (55*eps^5*HPL[{-2, -2, 0}, x])/
   4 + ((107*I)/4)*eps^6*Pi*HPL[{-2, -2, 0}, x] - 
  (175*eps^6*HPL[{-2, -1, -3}, x])/4 + (69*eps^5*HPL[{-2, -1, -2}, x])/4 + 
  ((197*I)/4)*eps^6*Pi*HPL[{-2, -1, -2}, x] + (57*eps^4*HPL[{-2, -1, -1}, x])/
   4 + ((297*I)/4)*eps^5*Pi*HPL[{-2, -1, -1}, x] - 
  (1897*eps^6*Pi^2*HPL[{-2, -1, -1}, x])/16 - (25*eps^4*HPL[{-2, -1, 0}, x])/
   4 - ((69*I)/4)*eps^5*Pi*HPL[{-2, -1, 0}, x] + 
  (449*eps^6*Pi^2*HPL[{-2, -1, 0}, x])/16 - (11*eps^4*HPL[{-2, 0, 0}, x])/4 - 
  ((55*I)/4)*eps^5*Pi*HPL[{-2, 0, 0}, x] + 
  (419*eps^6*Pi^2*HPL[{-2, 0, 0}, x])/16 + (33*eps^6*HPL[{-1, -4, -1}, x])/
   4 - (189*eps^6*HPL[{-1, -4, 0}, x])/4 - (151*eps^6*HPL[{-1, -3, -2}, x])/
   4 + (73*eps^5*HPL[{-1, -3, -1}, x])/4 + ((177*I)/4)*eps^6*Pi*
   HPL[{-1, -3, -1}, x] + (75*eps^5*HPL[{-1, -3, 0}, x])/4 + 
  ((151*I)/4)*eps^6*Pi*HPL[{-1, -3, 0}, x] - (195*eps^6*HPL[{-1, -2, -3}, x])/
   4 + (81*eps^5*HPL[{-1, -2, -2}, x])/4 + ((233*I)/4)*eps^6*Pi*
   HPL[{-1, -2, -2}, x] + (17*eps^4*HPL[{-1, -2, -1}, x])/4 + 
  ((201*I)/4)*eps^5*Pi*HPL[{-1, -2, -1}, x] - 
  (1369*eps^6*Pi^2*HPL[{-1, -2, -1}, x])/16 - (29*eps^4*HPL[{-1, -2, 0}, x])/
   4 - ((81*I)/4)*eps^5*Pi*HPL[{-1, -2, 0}, x] + 
  (581*eps^6*Pi^2*HPL[{-1, -2, 0}, x])/16 - (303*eps^6*HPL[{-1, -1, -4}, x])/
   4 + (109*eps^5*HPL[{-1, -1, -3}, x])/4 + ((261*I)/4)*eps^6*Pi*
   HPL[{-1, -1, -3}, x] - (39*eps^4*HPL[{-1, -1, -2}, x])/4 + 
  ((65*I)/4)*eps^5*Pi*HPL[{-1, -1, -2}, x] - 
  (553*eps^6*Pi^2*HPL[{-1, -1, -2}, x])/16 - (39*eps^3*HPL[{-1, -1, -1}, x])/
   4 - ((135*I)/4)*eps^4*Pi*HPL[{-1, -1, -1}, x] + 
  (879*eps^5*Pi^2*HPL[{-1, -1, -1}, x])/16 + ((1187*I)/16)*eps^6*Pi^3*
   HPL[{-1, -1, -1}, x] + (11*eps^3*HPL[{-1, -1, 0}, x])/4 + 
  ((39*I)/4)*eps^4*Pi*HPL[{-1, -1, 0}, x] - 
  (291*eps^5*Pi^2*HPL[{-1, -1, 0}, x])/16 - ((329*I)/48)*eps^6*Pi^3*
   HPL[{-1, -1, 0}, x] + (eps^3*HPL[{-1, 0, 0}, x])/4 + 
  ((29*I)/4)*eps^4*Pi*HPL[{-1, 0, 0}, x] - 
  (169*eps^5*Pi^2*HPL[{-1, 0, 0}, x])/16 - ((371*I)/48)*eps^6*Pi^3*
   HPL[{-1, 0, 0}, x] - (15*eps^3*HPL[{0, 0, 0}, x])/4 + 
  ((27*I)/4)*eps^4*Pi*HPL[{0, 0, 0}, x] - (201*eps^5*Pi^2*HPL[{0, 0, 0}, x])/
   16 - ((39*I)/16)*eps^6*Pi^3*HPL[{0, 0, 0}, x] + 
  (27*eps^6*HPL[{-3, -1, -1, -1}, x])/4 - (111*eps^6*HPL[{-3, -1, -1, 0}, x])/
   4 - (77*eps^6*HPL[{-3, -1, 0, 0}, x])/4 + (45*eps^6*HPL[{-3, 0, 0, 0}, x])/
   4 - (141*eps^6*HPL[{-2, -2, -1, -1}, x])/4 - 
  (107*eps^6*HPL[{-2, -2, -1, 0}, x])/4 - (73*eps^6*HPL[{-2, -2, 0, 0}, x])/
   4 - (197*eps^6*HPL[{-2, -1, -2, -1}, x])/4 - 
  (175*eps^6*HPL[{-2, -1, -2, 0}, x])/4 - 
  (189*eps^6*HPL[{-2, -1, -1, -2}, x])/4 - 
  (297*eps^5*HPL[{-2, -1, -1, -1}, x])/4 - ((1269*I)/4)*eps^6*Pi*
   HPL[{-2, -1, -1, -1}, x] + (69*eps^5*HPL[{-2, -1, -1, 0}, x])/4 + 
  ((189*I)/4)*eps^6*Pi*HPL[{-2, -1, -1, 0}, x] + 
  (15*eps^5*HPL[{-2, -1, 0, 0}, x])/4 + ((175*I)/4)*eps^6*Pi*
   HPL[{-2, -1, 0, 0}, x] - (15*eps^5*HPL[{-2, 0, 0, 0}, x])/4 + 
  ((105*I)/4)*eps^6*Pi*HPL[{-2, 0, 0, 0}, x] - 
  (177*eps^6*HPL[{-1, -3, -1, -1}, x])/4 - 
  (151*eps^6*HPL[{-1, -3, -1, 0}, x])/4 - (61*eps^6*HPL[{-1, -3, 0, 0}, x])/
   4 - (233*eps^6*HPL[{-1, -2, -2, -1}, x])/4 - 
  (195*eps^6*HPL[{-1, -2, -2, 0}, x])/4 - 
  (225*eps^6*HPL[{-1, -2, -1, -2}, x])/4 - 
  (201*eps^5*HPL[{-1, -2, -1, -1}, x])/4 - ((1053*I)/4)*eps^6*Pi*
   HPL[{-1, -2, -1, -1}, x] + (81*eps^5*HPL[{-1, -2, -1, 0}, x])/4 + 
  ((225*I)/4)*eps^6*Pi*HPL[{-1, -2, -1, 0}, x] + 
  (11*eps^5*HPL[{-1, -2, 0, 0}, x])/4 + ((195*I)/4)*eps^6*Pi*
   HPL[{-1, -2, 0, 0}, x] - (261*eps^6*HPL[{-1, -1, -3, -1}, x])/4 - 
  (303*eps^6*HPL[{-1, -1, -3, 0}, x])/4 - 
  (301*eps^6*HPL[{-1, -1, -2, -2}, x])/4 - 
  (65*eps^5*HPL[{-1, -1, -2, -1}, x])/4 - ((741*I)/4)*eps^6*Pi*
   HPL[{-1, -1, -2, -1}, x] + (109*eps^5*HPL[{-1, -1, -2, 0}, x])/4 + 
  ((301*I)/4)*eps^6*Pi*HPL[{-1, -1, -2, 0}, x] - 
  (353*eps^6*HPL[{-1, -1, -1, -3}, x])/4 + 
  (135*eps^5*HPL[{-1, -1, -1, -2}, x])/4 - ((237*I)/4)*eps^6*Pi*
   HPL[{-1, -1, -1, -2}, x] + (135*eps^4*HPL[{-1, -1, -1, -1}, x])/4 + 
  ((459*I)/4)*eps^5*Pi*HPL[{-1, -1, -1, -1}, x] - 
  (2887*eps^6*Pi^2*HPL[{-1, -1, -1, -1}, x])/16 - 
  (39*eps^4*HPL[{-1, -1, -1, 0}, x])/4 - ((135*I)/4)*eps^5*Pi*
   HPL[{-1, -1, -1, 0}, x] + (863*eps^6*Pi^2*HPL[{-1, -1, -1, 0}, x])/16 + 
  (11*eps^4*HPL[{-1, -1, 0, 0}, x])/4 - ((109*I)/4)*eps^5*Pi*
   HPL[{-1, -1, 0, 0}, x] + (829*eps^6*Pi^2*HPL[{-1, -1, 0, 0}, x])/16 + 
  (21*eps^4*HPL[{-1, 0, 0, 0}, x])/4 - ((75*I)/4)*eps^5*Pi*
   HPL[{-1, 0, 0, 0}, x] + (483*eps^6*Pi^2*HPL[{-1, 0, 0, 0}, x])/16 + 
  (81*eps^4*HPL[{0, 0, 0, 0}, x])/4 - ((81*I)/4)*eps^5*Pi*
   HPL[{0, 0, 0, 0}, x] + (567*eps^6*Pi^2*HPL[{0, 0, 0, 0}, x])/16 + 
  (1269*eps^6*HPL[{-2, -1, -1, -1, -1}, x])/4 - 
  (189*eps^6*HPL[{-2, -1, -1, -1, 0}, x])/4 - 
  (47*eps^6*HPL[{-2, -1, -1, 0, 0}, x])/4 + 
  (135*eps^6*HPL[{-2, -1, 0, 0, 0}, x])/4 + 
  (189*eps^6*HPL[{-2, 0, 0, 0, 0}, x])/4 + 
  (1053*eps^6*HPL[{-1, -2, -1, -1, -1}, x])/4 - 
  (225*eps^6*HPL[{-1, -2, -1, -1, 0}, x])/4 - 
  (91*eps^6*HPL[{-1, -2, -1, 0, 0}, x])/4 + 
  (195*eps^6*HPL[{-1, -2, 0, 0, 0}, x])/4 + 
  (741*eps^6*HPL[{-1, -1, -2, -1, -1}, x])/4 - 
  (301*eps^6*HPL[{-1, -1, -2, -1, 0}, x])/4 - 
  (127*eps^6*HPL[{-1, -1, -2, 0, 0}, x])/4 + 
  (237*eps^6*HPL[{-1, -1, -1, -2, -1}, x])/4 - 
  (353*eps^6*HPL[{-1, -1, -1, -2, 0}, x])/4 - 
  (459*eps^6*HPL[{-1, -1, -1, -1, -2}, x])/4 - 
  (459*eps^5*HPL[{-1, -1, -1, -1, -1}, x])/4 - 
  ((1539*I)/4)*eps^6*Pi*HPL[{-1, -1, -1, -1, -1}, x] + 
  (135*eps^5*HPL[{-1, -1, -1, -1, 0}, x])/4 + 
  ((459*I)/4)*eps^6*Pi*HPL[{-1, -1, -1, -1, 0}, x] - 
  (3*eps^5*HPL[{-1, -1, -1, 0, 0}, x])/4 + ((353*I)/4)*eps^6*Pi*
   HPL[{-1, -1, -1, 0, 0}, x] - (165*eps^5*HPL[{-1, -1, 0, 0, 0}, x])/4 + 
  ((303*I)/4)*eps^6*Pi*HPL[{-1, -1, 0, 0, 0}, x] - 
  (135*eps^5*HPL[{-1, 0, 0, 0, 0}, x])/4 + ((189*I)/4)*eps^6*Pi*
   HPL[{-1, 0, 0, 0, 0}, x] - (351*eps^5*HPL[{0, 0, 0, 0, 0}, x])/4 + 
  ((243*I)/4)*eps^6*Pi*HPL[{0, 0, 0, 0, 0}, x] + 
  (1539*eps^6*HPL[{-1, -1, -1, -1, -1, -1}, x])/4 - 
  (459*eps^6*HPL[{-1, -1, -1, -1, -1, 0}, x])/4 + 
  (55*eps^6*HPL[{-1, -1, -1, -1, 0, 0}, x])/4 + 
  (369*eps^6*HPL[{-1, -1, -1, 0, 0, 0}, x])/4 + 
  (891*eps^6*HPL[{-1, -1, 0, 0, 0, 0}, x])/4 + 
  (621*eps^6*HPL[{-1, 0, 0, 0, 0, 0}, x])/4 + 
  (1377*eps^6*HPL[{0, 0, 0, 0, 0, 0}, x])/4 - (21*eps^3*Zeta[3])/4 - 
  ((99*I)/4)*eps^4*Pi*Zeta[3] + (581*eps^5*Pi^2*Zeta[3])/16 + 
  ((903*I)/16)*eps^6*Pi^3*Zeta[3] - (333*eps^6*HPL[{-3}, x]*Zeta[3])/4 + 
  (111*eps^5*HPL[{-2}, x]*Zeta[3])/4 + ((67*I)/4)*eps^6*Pi*HPL[{-2}, x]*
   Zeta[3] + (63*eps^4*HPL[{-1}, x]*Zeta[3])/4 + 
  ((339*I)/4)*eps^5*Pi*HPL[{-1}, x]*Zeta[3] - 
  (2519*eps^6*Pi^2*HPL[{-1}, x]*Zeta[3])/16 - (45*eps^4*HPL[{0}, x]*Zeta[3])/
   4 - ((99*I)/4)*eps^5*Pi*HPL[{0}, x]*Zeta[3] + 
  (741*eps^6*Pi^2*HPL[{0}, x]*Zeta[3])/16 + 
  (113*eps^6*HPL[{-2, -1}, x]*Zeta[3])/4 - 
  (325*eps^6*HPL[{-2, 0}, x]*Zeta[3])/4 - 
  (407*eps^6*HPL[{-1, -2}, x]*Zeta[3])/4 - 
  (207*eps^5*HPL[{-1, -1}, x]*Zeta[3])/4 - ((1239*I)/4)*eps^6*Pi*
   HPL[{-1, -1}, x]*Zeta[3] + (119*eps^5*HPL[{-1, 0}, x]*Zeta[3])/4 + 
  ((443*I)/4)*eps^6*Pi*HPL[{-1, 0}, x]*Zeta[3] + 
  (19*eps^5*HPL[{0, 0}, x]*Zeta[3])/4 + ((297*I)/4)*eps^6*Pi*HPL[{0, 0}, x]*
   Zeta[3] + (771*eps^6*HPL[{-1, -1, -1}, x]*Zeta[3])/4 - 
  (495*eps^6*HPL[{-1, -1, 0}, x]*Zeta[3])/4 - 
  (125*eps^6*HPL[{-1, 0, 0}, x]*Zeta[3])/4 + 
  (291*eps^6*HPL[{0, 0, 0}, x]*Zeta[3])/4 + (345*eps^6*Zeta[3]^2)/8 - 
  (1103*eps^5*Zeta[5])/20 - ((4449*I)/20)*eps^6*Pi*Zeta[5] + 
  (2469*eps^6*HPL[{-1}, x]*Zeta[5])/20 - (743*eps^6*HPL[{0}, x]*Zeta[5])/20, 
 I*eps^6*Pi*HPL[{-5}, x] + I*eps^5*Pi*HPL[{-4}, x] - 
  2*eps^6*Pi^2*HPL[{-4}, x] + I*eps^4*Pi*HPL[{-3}, x] - 
  2*eps^5*Pi^2*HPL[{-3}, x] - ((31*I)/12)*eps^6*Pi^3*HPL[{-3}, x] + 
  I*eps^3*Pi*HPL[{-2}, x] - 2*eps^4*Pi^2*HPL[{-2}, x] - 
  ((31*I)/12)*eps^5*Pi^3*HPL[{-2}, x] + (8*eps^6*Pi^4*HPL[{-2}, x])/3 + 
  I*eps^2*Pi*HPL[{-1}, x] - 2*eps^3*Pi^2*HPL[{-1}, x] - 
  ((31*I)/12)*eps^4*Pi^3*HPL[{-1}, x] + (8*eps^5*Pi^4*HPL[{-1}, x])/3 + 
  ((245*I)/288)*eps^6*Pi^5*HPL[{-1}, x] - eps^6*HPL[{-5, -1}, x] - 
  eps^6*HPL[{-4, -2}, x] - eps^5*HPL[{-4, -1}, x] - 
  (6*I)*eps^6*Pi*HPL[{-4, -1}, x] + I*eps^6*Pi*HPL[{-4, 0}, x] + 
  3*eps^6*HPL[{-3, -3}, x] - eps^5*HPL[{-3, -2}, x] - 
  (2*I)*eps^6*Pi*HPL[{-3, -2}, x] - eps^4*HPL[{-3, -1}, x] - 
  (6*I)*eps^5*Pi*HPL[{-3, -1}, x] + (33*eps^6*Pi^2*HPL[{-3, -1}, x])/4 + 
  I*eps^5*Pi*HPL[{-3, 0}, x] - 9*eps^6*HPL[{-2, -4}, x] + 
  3*eps^5*HPL[{-2, -3}, x] - (2*I)*eps^6*Pi*HPL[{-2, -3}, x] - 
  eps^4*HPL[{-2, -2}, x] - (2*I)*eps^5*Pi*HPL[{-2, -2}, x] + 
  (33*eps^6*Pi^2*HPL[{-2, -2}, x])/4 - eps^3*HPL[{-2, -1}, x] - 
  (6*I)*eps^4*Pi*HPL[{-2, -1}, x] + (33*eps^5*Pi^2*HPL[{-2, -1}, x])/4 + 
  ((89*I)/6)*eps^6*Pi^3*HPL[{-2, -1}, x] + I*eps^4*Pi*HPL[{-2, 0}, x] - 
  ((7*I)/12)*eps^6*Pi^3*HPL[{-2, 0}, x] + 27*eps^6*HPL[{-1, -5}, x] - 
  9*eps^5*HPL[{-1, -4}, x] - (2*I)*eps^6*Pi*HPL[{-1, -4}, x] + 
  3*eps^4*HPL[{-1, -3}, x] - (2*I)*eps^5*Pi*HPL[{-1, -3}, x] - 
  (35*eps^6*Pi^2*HPL[{-1, -3}, x])/4 - eps^3*HPL[{-1, -2}, x] - 
  (2*I)*eps^4*Pi*HPL[{-1, -2}, x] + (33*eps^5*Pi^2*HPL[{-1, -2}, x])/4 + 
  ((7*I)/6)*eps^6*Pi^3*HPL[{-1, -2}, x] - eps^2*HPL[{-1, -1}, x] - 
  (6*I)*eps^3*Pi*HPL[{-1, -1}, x] + (33*eps^4*Pi^2*HPL[{-1, -1}, x])/4 + 
  ((89*I)/6)*eps^5*Pi^3*HPL[{-1, -1}, x] - (7291*eps^6*Pi^4*HPL[{-1, -1}, x])/
   480 + I*eps^3*Pi*HPL[{-1, 0}, x] - ((7*I)/12)*eps^5*Pi^3*HPL[{-1, 0}, x] + 
  6*eps^6*HPL[{-4, -1, -1}, x] - eps^6*HPL[{-4, -1, 0}, x] + 
  2*eps^6*HPL[{-3, -2, -1}, x] + 3*eps^6*HPL[{-3, -2, 0}, x] + 
  6*eps^6*HPL[{-3, -1, -2}, x] + 6*eps^5*HPL[{-3, -1, -1}, x] + 
  (27*I)*eps^6*Pi*HPL[{-3, -1, -1}, x] - eps^5*HPL[{-3, -1, 0}, x] - 
  (6*I)*eps^6*Pi*HPL[{-3, -1, 0}, x] - (3*I)*eps^6*Pi*HPL[{-3, 0, 0}, x] + 
  2*eps^6*HPL[{-2, -3, -1}, x] - 9*eps^6*HPL[{-2, -3, 0}, x] - 
  6*eps^6*HPL[{-2, -2, -2}, x] + 2*eps^5*HPL[{-2, -2, -1}, x] + 
  (3*I)*eps^6*Pi*HPL[{-2, -2, -1}, x] + 3*eps^5*HPL[{-2, -2, 0}, x] + 
  (6*I)*eps^6*Pi*HPL[{-2, -2, 0}, x] - 18*eps^6*HPL[{-2, -1, -3}, x] + 
  6*eps^5*HPL[{-2, -1, -2}, x] - I*eps^6*Pi*HPL[{-2, -1, -2}, x] + 
  6*eps^4*HPL[{-2, -1, -1}, x] + (27*I)*eps^5*Pi*HPL[{-2, -1, -1}, x] - 
  (91*eps^6*Pi^2*HPL[{-2, -1, -1}, x])/2 - eps^4*HPL[{-2, -1, 0}, x] - 
  (6*I)*eps^5*Pi*HPL[{-2, -1, 0}, x] + (49*eps^6*Pi^2*HPL[{-2, -1, 0}, x])/
   4 - (3*I)*eps^5*Pi*HPL[{-2, 0, 0}, x] + 2*eps^6*HPL[{-1, -4, -1}, x] + 
  27*eps^6*HPL[{-1, -4, 0}, x] + 26*eps^6*HPL[{-1, -3, -2}, x] + 
  2*eps^5*HPL[{-1, -3, -1}, x] + (39*I)*eps^6*Pi*HPL[{-1, -3, -1}, x] - 
  9*eps^5*HPL[{-1, -3, 0}, x] - (26*I)*eps^6*Pi*HPL[{-1, -3, 0}, x] + 
  18*eps^6*HPL[{-1, -2, -3}, x] - 6*eps^5*HPL[{-1, -2, -2}, x] - 
  (5*I)*eps^6*Pi*HPL[{-1, -2, -2}, x] + 2*eps^4*HPL[{-1, -2, -1}, x] + 
  (3*I)*eps^5*Pi*HPL[{-1, -2, -1}, x] + (15*eps^6*Pi^2*HPL[{-1, -2, -1}, x])/
   2 + 3*eps^4*HPL[{-1, -2, 0}, x] + (6*I)*eps^5*Pi*HPL[{-1, -2, 0}, x] - 
  (99*eps^6*Pi^2*HPL[{-1, -2, 0}, x])/4 + 54*eps^6*HPL[{-1, -1, -4}, x] - 
  18*eps^5*HPL[{-1, -1, -3}, x] - (25*I)*eps^6*Pi*HPL[{-1, -1, -3}, x] + 
  6*eps^4*HPL[{-1, -1, -2}, x] - I*eps^5*Pi*HPL[{-1, -1, -2}, x] + 
  (9*eps^6*Pi^2*HPL[{-1, -1, -2}, x])/2 + 6*eps^3*HPL[{-1, -1, -1}, x] + 
  (27*I)*eps^4*Pi*HPL[{-1, -1, -1}, x] - (91*eps^5*Pi^2*HPL[{-1, -1, -1}, x])/
   2 - ((239*I)/4)*eps^6*Pi^3*HPL[{-1, -1, -1}, x] - 
  eps^3*HPL[{-1, -1, 0}, x] - (6*I)*eps^4*Pi*HPL[{-1, -1, 0}, x] + 
  (49*eps^5*Pi^2*HPL[{-1, -1, 0}, x])/4 + ((13*I)/6)*eps^6*Pi^3*
   HPL[{-1, -1, 0}, x] - (3*I)*eps^4*Pi*HPL[{-1, 0, 0}, x] + 
  ((7*I)/4)*eps^6*Pi^3*HPL[{-1, 0, 0}, x] - 
  27*eps^6*HPL[{-3, -1, -1, -1}, x] + 6*eps^6*HPL[{-3, -1, -1, 0}, x] - 
  5*eps^6*HPL[{-3, -1, 0, 0}, x] - 3*eps^6*HPL[{-2, -2, -1, -1}, x] - 
  6*eps^6*HPL[{-2, -2, -1, 0}, x] + 7*eps^6*HPL[{-2, -2, 0, 0}, x] + 
  eps^6*HPL[{-2, -1, -2, -1}, x] - 18*eps^6*HPL[{-2, -1, -2, 0}, x] - 
  27*eps^6*HPL[{-2, -1, -1, -2}, x] - 27*eps^5*HPL[{-2, -1, -1, -1}, x] - 
  (108*I)*eps^6*Pi*HPL[{-2, -1, -1, -1}, x] + 
  6*eps^5*HPL[{-2, -1, -1, 0}, x] + (27*I)*eps^6*Pi*HPL[{-2, -1, -1, 0}, x] - 
  5*eps^5*HPL[{-2, -1, 0, 0}, x] + (18*I)*eps^6*Pi*HPL[{-2, -1, 0, 0}, x] + 
  (9*I)*eps^6*Pi*HPL[{-2, 0, 0, 0}, x] - 39*eps^6*HPL[{-1, -3, -1, -1}, x] + 
  26*eps^6*HPL[{-1, -3, -1, 0}, x] - 21*eps^6*HPL[{-1, -3, 0, 0}, x] + 
  5*eps^6*HPL[{-1, -2, -2, -1}, x] + 18*eps^6*HPL[{-1, -2, -2, 0}, x] + 
  9*eps^6*HPL[{-1, -2, -1, -2}, x] - 3*eps^5*HPL[{-1, -2, -1, -1}, x] - 
  6*eps^5*HPL[{-1, -2, -1, 0}, x] - (9*I)*eps^6*Pi*HPL[{-1, -2, -1, 0}, x] + 
  7*eps^5*HPL[{-1, -2, 0, 0}, x] - (18*I)*eps^6*Pi*HPL[{-1, -2, 0, 0}, x] + 
  25*eps^6*HPL[{-1, -1, -3, -1}, x] + 54*eps^6*HPL[{-1, -1, -3, 0}, x] + 
  41*eps^6*HPL[{-1, -1, -2, -2}, x] + eps^5*HPL[{-1, -1, -2, -1}, x] + 
  (60*I)*eps^6*Pi*HPL[{-1, -1, -2, -1}, x] - 
  18*eps^5*HPL[{-1, -1, -2, 0}, x] - (41*I)*eps^6*Pi*
   HPL[{-1, -1, -2, 0}, x] + 69*eps^6*HPL[{-1, -1, -1, -3}, x] - 
  27*eps^5*HPL[{-1, -1, -1, -2}, x] + (24*I)*eps^6*Pi*
   HPL[{-1, -1, -1, -2}, x] - 27*eps^4*HPL[{-1, -1, -1, -1}, x] - 
  (108*I)*eps^5*Pi*HPL[{-1, -1, -1, -1}, x] + 
  (675*eps^6*Pi^2*HPL[{-1, -1, -1, -1}, x])/4 + 
  6*eps^4*HPL[{-1, -1, -1, 0}, x] + (27*I)*eps^5*Pi*HPL[{-1, -1, -1, 0}, x] - 
  (75*eps^6*Pi^2*HPL[{-1, -1, -1, 0}, x])/2 - 
  5*eps^4*HPL[{-1, -1, 0, 0}, x] + (18*I)*eps^5*Pi*HPL[{-1, -1, 0, 0}, x] - 
  (139*eps^6*Pi^2*HPL[{-1, -1, 0, 0}, x])/4 + 
  (9*I)*eps^5*Pi*HPL[{-1, 0, 0, 0}, x] + 
  108*eps^6*HPL[{-2, -1, -1, -1, -1}, x] - 
  27*eps^6*HPL[{-2, -1, -1, -1, 0}, x] + 2*eps^6*HPL[{-2, -1, -1, 0, 0}, x] + 
  39*eps^6*HPL[{-2, -1, 0, 0, 0}, x] + 9*eps^6*HPL[{-1, -2, -1, -1, 0}, x] + 
  34*eps^6*HPL[{-1, -2, -1, 0, 0}, x] - 69*eps^6*HPL[{-1, -2, 0, 0, 0}, x] - 
  60*eps^6*HPL[{-1, -1, -2, -1, -1}, x] + 
  41*eps^6*HPL[{-1, -1, -2, -1, 0}, x] + 
  22*eps^6*HPL[{-1, -1, -2, 0, 0}, x] - 
  24*eps^6*HPL[{-1, -1, -1, -2, -1}, x] + 
  69*eps^6*HPL[{-1, -1, -1, -2, 0}, x] + 
  108*eps^6*HPL[{-1, -1, -1, -1, -2}, x] + 
  108*eps^5*HPL[{-1, -1, -1, -1, -1}, x] + 
  (405*I)*eps^6*Pi*HPL[{-1, -1, -1, -1, -1}, x] - 
  27*eps^5*HPL[{-1, -1, -1, -1, 0}, x] - (108*I)*eps^6*Pi*
   HPL[{-1, -1, -1, -1, 0}, x] + 2*eps^5*HPL[{-1, -1, -1, 0, 0}, x] - 
  (69*I)*eps^6*Pi*HPL[{-1, -1, -1, 0, 0}, x] + 
  39*eps^5*HPL[{-1, -1, 0, 0, 0}, x] - (54*I)*eps^6*Pi*
   HPL[{-1, -1, 0, 0, 0}, x] - (27*I)*eps^6*Pi*HPL[{-1, 0, 0, 0, 0}, x] - 
  405*eps^6*HPL[{-1, -1, -1, -1, -1, -1}, x] + 
  108*eps^6*HPL[{-1, -1, -1, -1, -1, 0}, x] - 
  27*eps^6*HPL[{-1, -1, -1, -1, 0, 0}, x] - 
  66*eps^6*HPL[{-1, -1, -1, 0, 0, 0}, x] - 
  189*eps^6*HPL[{-1, -1, 0, 0, 0, 0}, x] - (45*I)*eps^6*Pi*HPL[{-2}, x]*
   Zeta[3] - (45*I)*eps^5*Pi*HPL[{-1}, x]*Zeta[3] + 
  88*eps^6*Pi^2*HPL[{-1}, x]*Zeta[3] + 9*eps^6*HPL[{-2, -1}, x]*Zeta[3] + 
  53*eps^6*HPL[{-1, -2}, x]*Zeta[3] + 9*eps^5*HPL[{-1, -1}, x]*Zeta[3] + 
  (222*I)*eps^6*Pi*HPL[{-1, -1}, x]*Zeta[3] - (41*I)*eps^6*Pi*HPL[{-1, 0}, x]*
   Zeta[3] - 102*eps^6*HPL[{-1, -1, -1}, x]*Zeta[3] + 
  61*eps^6*HPL[{-1, -1, 0}, x]*Zeta[3], (eps^2*Pi^2)/2 - (I/2)*eps^3*Pi^3 + 
  (eps^4*Pi^4)/60 - ((29*I)/60)*eps^5*Pi^5 + (19*eps^6*Pi^6)/64 - 
  108*eps^6*HPL[{-6}, x] + 27*eps^5*HPL[{-5}, x] - 
  (27*I)*eps^6*Pi*HPL[{-5}, x] - 6*eps^4*HPL[{-4}, x] + 
  (2*I)*eps^5*Pi*HPL[{-4}, x] + (33*eps^6*Pi^2*HPL[{-4}, x])/2 + 
  eps^3*HPL[{-3}, x] - (5*I)*eps^4*Pi*HPL[{-3}, x] + 
  (27*eps^5*Pi^2*HPL[{-3}, x])/4 + ((143*I)/12)*eps^6*Pi^3*HPL[{-3}, x] - 
  eps^4*Pi^2*HPL[{-2}, x] - (I/3)*eps^5*Pi^3*HPL[{-2}, x] + 
  (157*eps^6*Pi^4*HPL[{-2}, x])/60 + (eps^3*Pi^2*HPL[{-1}, x])/2 - 
  (I/2)*eps^4*Pi^3*HPL[{-1}, x] + (eps^5*Pi^4*HPL[{-1}, x])/60 - 
  ((29*I)/60)*eps^6*Pi^5*HPL[{-1}, x] - eps^3*Pi^2*HPL[{0}, x] + 
  ((5*I)/3)*eps^4*Pi^3*HPL[{0}, x] - (31*eps^5*Pi^4*HPL[{0}, x])/60 + 
  ((71*I)/180)*eps^6*Pi^5*HPL[{0}, x] + 27*eps^6*HPL[{-5, -1}, x] - 
  108*eps^6*HPL[{-5, 0}, x] - 69*eps^6*HPL[{-4, -2}, x] - 
  2*eps^5*HPL[{-4, -1}, x] - (66*I)*eps^6*Pi*HPL[{-4, -1}, x] + 
  27*eps^5*HPL[{-4, 0}, x] + (69*I)*eps^6*Pi*HPL[{-4, 0}, x] - 
  41*eps^6*HPL[{-3, -3}, x] + 18*eps^5*HPL[{-3, -2}, x] + 
  (22*I)*eps^6*Pi*HPL[{-3, -2}, x] + 5*eps^4*HPL[{-3, -1}, x] + 
  (39*I)*eps^5*Pi*HPL[{-3, -1}, x] - (289*eps^6*Pi^2*HPL[{-3, -1}, x])/4 - 
  6*eps^4*HPL[{-3, 0}, x] - (18*I)*eps^5*Pi*HPL[{-3, 0}, x] + 
  (73*eps^6*Pi^2*HPL[{-3, 0}, x])/2 - 9*eps^6*HPL[{-2, -4}, x] + 
  6*eps^5*HPL[{-2, -3}, x] + (34*I)*eps^6*Pi*HPL[{-2, -3}, x] - 
  3*eps^4*HPL[{-2, -2}, x] + (7*I)*eps^5*Pi*HPL[{-2, -2}, x] - 
  (49*eps^6*Pi^2*HPL[{-2, -2}, x])/4 - eps^5*Pi^2*HPL[{-2, -1}, x] + 
  (5*I)*eps^6*Pi^3*HPL[{-2, -1}, x] + eps^3*HPL[{-2, 0}, x] + 
  (3*I)*eps^4*Pi*HPL[{-2, 0}, x] - (13*eps^5*Pi^2*HPL[{-2, 0}, x])/4 - 
  ((73*I)/12)*eps^6*Pi^3*HPL[{-2, 0}, x] + 27*eps^6*HPL[{-1, -5}, x] - 
  6*eps^5*HPL[{-1, -4}, x] + (2*I)*eps^6*Pi*HPL[{-1, -4}, x] + 
  eps^4*HPL[{-1, -3}, x] - (5*I)*eps^5*Pi*HPL[{-1, -3}, x] + 
  (27*eps^6*Pi^2*HPL[{-1, -3}, x])/4 - eps^5*Pi^2*HPL[{-1, -2}, x] - 
  (I/3)*eps^6*Pi^3*HPL[{-1, -2}, x] + (eps^4*Pi^2*HPL[{-1, -1}, x])/2 - 
  (I/2)*eps^5*Pi^3*HPL[{-1, -1}, x] + (eps^6*Pi^4*HPL[{-1, -1}, x])/60 - 
  eps^4*Pi^2*HPL[{-1, 0}, x] + ((5*I)/3)*eps^5*Pi^3*HPL[{-1, 0}, x] - 
  (31*eps^6*Pi^4*HPL[{-1, 0}, x])/60 + eps^2*HPL[{0, 0}, x] - 
  I*eps^3*Pi*HPL[{0, 0}, x] + (11*eps^4*Pi^2*HPL[{0, 0}, x])/4 - 
  ((53*I)/12)*eps^5*Pi^3*HPL[{0, 0}, x] + (177*eps^6*Pi^4*HPL[{0, 0}, x])/
   160 + 66*eps^6*HPL[{-4, -1, -1}, x] - 69*eps^6*HPL[{-4, -1, 0}, x] + 
  24*eps^6*HPL[{-4, 0, 0}, x] - 22*eps^6*HPL[{-3, -2, -1}, x] - 
  41*eps^6*HPL[{-3, -2, 0}, x] - 54*eps^6*HPL[{-3, -1, -2}, x] - 
  39*eps^5*HPL[{-3, -1, -1}, x] - (189*I)*eps^6*Pi*HPL[{-3, -1, -1}, x] + 
  18*eps^5*HPL[{-3, -1, 0}, x] + (54*I)*eps^6*Pi*HPL[{-3, -1, 0}, x] - 
  eps^5*HPL[{-3, 0, 0}, x] + (41*I)*eps^6*Pi*HPL[{-3, 0, 0}, x] - 
  34*eps^6*HPL[{-2, -3, -1}, x] - 9*eps^6*HPL[{-2, -3, 0}, x] - 
  18*eps^6*HPL[{-2, -2, -2}, x] - 7*eps^5*HPL[{-2, -2, -1}, x] - 
  (69*I)*eps^6*Pi*HPL[{-2, -2, -1}, x] + 6*eps^5*HPL[{-2, -2, 0}, x] + 
  (18*I)*eps^6*Pi*HPL[{-2, -2, 0}, x] - 26*eps^6*HPL[{-2, -1, -3}, x] + 
  9*eps^5*HPL[{-2, -1, -2}, x] - (21*I)*eps^6*Pi*HPL[{-2, -1, -2}, x] - 
  eps^6*Pi^2*HPL[{-2, -1, -1}, x] - 3*eps^4*HPL[{-2, -1, 0}, x] - 
  (9*I)*eps^5*Pi*HPL[{-2, -1, 0}, x] + (71*eps^6*Pi^2*HPL[{-2, -1, 0}, x])/
   4 - 2*eps^4*HPL[{-2, 0, 0}, x] - (6*I)*eps^5*Pi*HPL[{-2, 0, 0}, x] + 
  (19*eps^6*Pi^2*HPL[{-2, 0, 0}, x])/2 - 2*eps^6*HPL[{-1, -4, -1}, x] + 
  27*eps^6*HPL[{-1, -4, 0}, x] + 18*eps^6*HPL[{-1, -3, -2}, x] + 
  5*eps^5*HPL[{-1, -3, -1}, x] + (39*I)*eps^6*Pi*HPL[{-1, -3, -1}, x] - 
  6*eps^5*HPL[{-1, -3, 0}, x] - (18*I)*eps^6*Pi*HPL[{-1, -3, 0}, x] + 
  6*eps^6*HPL[{-1, -2, -3}, x] - 3*eps^5*HPL[{-1, -2, -2}, x] + 
  (7*I)*eps^6*Pi*HPL[{-1, -2, -2}, x] - eps^6*Pi^2*HPL[{-1, -2, -1}, x] + 
  eps^4*HPL[{-1, -2, 0}, x] + (3*I)*eps^5*Pi*HPL[{-1, -2, 0}, x] - 
  (13*eps^6*Pi^2*HPL[{-1, -2, 0}, x])/4 - 6*eps^6*HPL[{-1, -1, -4}, x] + 
  eps^5*HPL[{-1, -1, -3}, x] - (5*I)*eps^6*Pi*HPL[{-1, -1, -3}, x] - 
  eps^6*Pi^2*HPL[{-1, -1, -2}, x] + (eps^5*Pi^2*HPL[{-1, -1, -1}, x])/2 - 
  (I/2)*eps^6*Pi^3*HPL[{-1, -1, -1}, x] - eps^5*Pi^2*HPL[{-1, -1, 0}, x] + 
  ((5*I)/3)*eps^6*Pi^3*HPL[{-1, -1, 0}, x] + eps^3*HPL[{-1, 0, 0}, x] - 
  I*eps^4*Pi*HPL[{-1, 0, 0}, x] + (11*eps^5*Pi^2*HPL[{-1, 0, 0}, x])/4 - 
  ((53*I)/12)*eps^6*Pi^3*HPL[{-1, 0, 0}, x] - 6*eps^3*HPL[{0, 0, 0}, x] + 
  (6*I)*eps^4*Pi*HPL[{0, 0, 0}, x] - (15*eps^5*Pi^2*HPL[{0, 0, 0}, x])/2 + 
  ((23*I)/2)*eps^6*Pi^3*HPL[{0, 0, 0}, x] + 
  189*eps^6*HPL[{-3, -1, -1, -1}, x] - 54*eps^6*HPL[{-3, -1, -1, 0}, x] - 
  25*eps^6*HPL[{-3, -1, 0, 0}, x] + 60*eps^6*HPL[{-3, 0, 0, 0}, x] + 
  69*eps^6*HPL[{-2, -2, -1, -1}, x] - 18*eps^6*HPL[{-2, -2, -1, 0}, x] - 
  5*eps^6*HPL[{-2, -2, 0, 0}, x] + 21*eps^6*HPL[{-2, -1, -2, -1}, x] - 
  26*eps^6*HPL[{-2, -1, -2, 0}, x] - 27*eps^6*HPL[{-2, -1, -1, -2}, x] + 
  9*eps^5*HPL[{-2, -1, -1, 0}, x] + (27*I)*eps^6*Pi*HPL[{-2, -1, -1, 0}, x] - 
  2*eps^5*HPL[{-2, -1, 0, 0}, x] + (26*I)*eps^6*Pi*HPL[{-2, -1, 0, 0}, x] + 
  3*eps^5*HPL[{-2, 0, 0, 0}, x] + (9*I)*eps^6*Pi*HPL[{-2, 0, 0, 0}, x] - 
  39*eps^6*HPL[{-1, -3, -1, -1}, x] + 18*eps^6*HPL[{-1, -3, -1, 0}, x] - 
  eps^6*HPL[{-1, -3, 0, 0}, x] - 7*eps^6*HPL[{-1, -2, -2, -1}, x] + 
  6*eps^6*HPL[{-1, -2, -2, 0}, x] + 9*eps^6*HPL[{-1, -2, -1, -2}, x] - 
  3*eps^5*HPL[{-1, -2, -1, 0}, x] - (9*I)*eps^6*Pi*HPL[{-1, -2, -1, 0}, x] - 
  2*eps^5*HPL[{-1, -2, 0, 0}, x] - (6*I)*eps^6*Pi*HPL[{-1, -2, 0, 0}, x] + 
  5*eps^6*HPL[{-1, -1, -3, -1}, x] - 6*eps^6*HPL[{-1, -1, -3, 0}, x] - 
  3*eps^6*HPL[{-1, -1, -2, -2}, x] + eps^5*HPL[{-1, -1, -2, 0}, x] + 
  (3*I)*eps^6*Pi*HPL[{-1, -1, -2, 0}, x] + eps^6*HPL[{-1, -1, -1, -3}, x] + 
  (eps^6*Pi^2*HPL[{-1, -1, -1, -1}, x])/2 - 
  eps^6*Pi^2*HPL[{-1, -1, -1, 0}, x] + eps^4*HPL[{-1, -1, 0, 0}, x] - 
  I*eps^5*Pi*HPL[{-1, -1, 0, 0}, x] + (11*eps^6*Pi^2*HPL[{-1, -1, 0, 0}, x])/
   4 - 6*eps^4*HPL[{-1, 0, 0, 0}, x] + (6*I)*eps^5*Pi*HPL[{-1, 0, 0, 0}, x] - 
  (15*eps^6*Pi^2*HPL[{-1, 0, 0, 0}, x])/2 + 27*eps^4*HPL[{0, 0, 0, 0}, x] - 
  (27*I)*eps^5*Pi*HPL[{0, 0, 0, 0}, x] + (81*eps^6*Pi^2*HPL[{0, 0, 0, 0}, x])/
   4 - 27*eps^6*HPL[{-2, -1, -1, -1, 0}, x] - 
  2*eps^6*HPL[{-2, -1, -1, 0, 0}, x] + 39*eps^6*HPL[{-2, -1, 0, 0, 0}, x] + 
  9*eps^6*HPL[{-1, -2, -1, -1, 0}, x] - 2*eps^6*HPL[{-1, -2, -1, 0, 0}, x] + 
  3*eps^6*HPL[{-1, -2, 0, 0, 0}, x] - 3*eps^6*HPL[{-1, -1, -2, -1, 0}, x] - 
  2*eps^6*HPL[{-1, -1, -2, 0, 0}, x] + eps^6*HPL[{-1, -1, -1, -2, 0}, x] + 
  eps^5*HPL[{-1, -1, -1, 0, 0}, x] - I*eps^6*Pi*HPL[{-1, -1, -1, 0, 0}, x] - 
  6*eps^5*HPL[{-1, -1, 0, 0, 0}, x] + (6*I)*eps^6*Pi*
   HPL[{-1, -1, 0, 0, 0}, x] + 27*eps^5*HPL[{-1, 0, 0, 0, 0}, x] - 
  (27*I)*eps^6*Pi*HPL[{-1, 0, 0, 0, 0}, x] - 
  108*eps^5*HPL[{0, 0, 0, 0, 0}, x] + (108*I)*eps^6*Pi*
   HPL[{0, 0, 0, 0, 0}, x] + eps^6*HPL[{-1, -1, -1, -1, 0, 0}, x] - 
  6*eps^6*HPL[{-1, -1, -1, 0, 0, 0}, x] + 
  27*eps^6*HPL[{-1, -1, 0, 0, 0, 0}, x] - 
  108*eps^6*HPL[{-1, 0, 0, 0, 0, 0}, x] + 
  405*eps^6*HPL[{0, 0, 0, 0, 0, 0}, x] - (12*I)*eps^4*Pi*Zeta[3] - 
  (9*eps^5*Pi^2*Zeta[3])/2 + ((197*I)/6)*eps^6*Pi^3*Zeta[3] - 
  77*eps^6*HPL[{-3}, x]*Zeta[3] + 8*eps^5*HPL[{-2}, x]*Zeta[3] + 
  (24*I)*eps^6*Pi*HPL[{-2}, x]*Zeta[3] - (12*I)*eps^5*Pi*HPL[{-1}, x]*
   Zeta[3] - (9*eps^6*Pi^2*HPL[{-1}, x]*Zeta[3])/2 - 
  4*eps^4*HPL[{0}, x]*Zeta[3] + (16*I)*eps^5*Pi*HPL[{0}, x]*Zeta[3] + 
  24*eps^6*Pi^2*HPL[{0}, x]*Zeta[3] - 24*eps^6*HPL[{-2, -1}, x]*Zeta[3] - 
  33*eps^6*HPL[{-2, 0}, x]*Zeta[3] + 8*eps^6*HPL[{-1, -2}, x]*Zeta[3] - 
  (12*I)*eps^6*Pi*HPL[{-1, -1}, x]*Zeta[3] - 4*eps^5*HPL[{-1, 0}, x]*
   Zeta[3] + (16*I)*eps^6*Pi*HPL[{-1, 0}, x]*Zeta[3] - 
  17*eps^5*HPL[{0, 0}, x]*Zeta[3] - (7*I)*eps^6*Pi*HPL[{0, 0}, x]*Zeta[3] - 
  4*eps^6*HPL[{-1, -1, 0}, x]*Zeta[3] - 17*eps^6*HPL[{-1, 0, 0}, x]*Zeta[3] + 
  138*eps^6*HPL[{0, 0, 0}, x]*Zeta[3] + 8*eps^6*Zeta[3]^2 - 
  42*eps^5*Zeta[5] - (210*I)*eps^6*Pi*Zeta[5] - 
  42*eps^6*HPL[{-1}, x]*Zeta[5] + 26*eps^6*HPL[{0}, x]*Zeta[5], 
 (-13*eps^4*Pi^4)/30 - ((8*I)/15)*eps^5*Pi^5 + (89*eps^6*Pi^6)/360 - 
  27*eps^6*HPL[{-6}, x] - (27*I)*eps^6*Pi*HPL[{-5}, x] + 
  3*eps^4*HPL[{-4}, x] + (16*I)*eps^5*Pi*HPL[{-4}, x] + 
  (93*eps^6*Pi^2*HPL[{-4}, x])/4 - 2*eps^3*HPL[{-3}, x] - 
  I*eps^4*Pi*HPL[{-3}, x] - (23*eps^5*Pi^2*HPL[{-3}, x])/2 + 
  ((55*I)/12)*eps^6*Pi^3*HPL[{-3}, x] + eps^2*HPL[{-2}, x] + 
  (2*I)*eps^3*Pi*HPL[{-2}, x] - (eps^4*Pi^2*HPL[{-2}, x])/4 - 
  ((5*I)/2)*eps^5*Pi^3*HPL[{-2}, x] + (43*eps^6*Pi^4*HPL[{-2}, x])/480 + 
  I*eps^2*Pi*HPL[{-1}, x] - 2*eps^3*Pi^2*HPL[{-1}, x] - 
  ((23*I)/12)*eps^4*Pi^3*HPL[{-1}, x] + (9*eps^5*Pi^4*HPL[{-1}, x])/5 + 
  ((373*I)/288)*eps^6*Pi^5*HPL[{-1}, x] - I*eps^2*Pi*HPL[{0}, x] + 
  2*eps^3*Pi^2*HPL[{0}, x] + ((23*I)/12)*eps^4*Pi^3*HPL[{0}, x] - 
  (eps^5*Pi^4*HPL[{0}, x])/15 + ((1207*I)/1440)*eps^6*Pi^5*HPL[{0}, x] + 
  27*eps^6*HPL[{-5, -1}, x] - 27*eps^6*HPL[{-5, 0}, x] - 
  9*eps^6*HPL[{-4, -2}, x] - 16*eps^5*HPL[{-4, -1}, x] - 
  (69*I)*eps^6*Pi*HPL[{-4, -1}, x] + (9*I)*eps^6*Pi*HPL[{-4, 0}, x] + 
  11*eps^6*HPL[{-3, -3}, x] - 8*eps^5*HPL[{-3, -2}, x] - 
  (25*I)*eps^6*Pi*HPL[{-3, -2}, x] + eps^4*HPL[{-3, -1}, x] - 
  (12*I)*eps^5*Pi*HPL[{-3, -1}, x] - (41*eps^6*Pi^2*HPL[{-3, -1}, x])/4 + 
  3*eps^4*HPL[{-3, 0}, x] + (8*I)*eps^5*Pi*HPL[{-3, 0}, x] + 
  (85*eps^6*Pi^2*HPL[{-3, 0}, x])/4 + 27*eps^6*HPL[{-2, -4}, x] - 
  12*eps^5*HPL[{-2, -3}, x] - (5*I)*eps^6*Pi*HPL[{-2, -3}, x] + 
  5*eps^4*HPL[{-2, -2}, x] - (53*eps^6*Pi^2*HPL[{-2, -2}, x])/4 - 
  2*eps^3*HPL[{-2, -1}, x] - (3*I)*eps^4*Pi*HPL[{-2, -1}, x] + 
  (25*eps^5*Pi^2*HPL[{-2, -1}, x])/2 - ((35*I)/12)*eps^6*Pi^3*
   HPL[{-2, -1}, x] - 2*eps^3*HPL[{-2, 0}, x] - 
  (5*I)*eps^4*Pi*HPL[{-2, 0}, x] + (eps^5*Pi^2*HPL[{-2, 0}, x])/2 + 
  ((91*I)/12)*eps^6*Pi^3*HPL[{-2, 0}, x] + 27*eps^6*HPL[{-1, -5}, x] - 
  12*eps^5*HPL[{-1, -4}, x] - (37*I)*eps^6*Pi*HPL[{-1, -4}, x] + 
  5*eps^4*HPL[{-1, -3}, x] - (12*I)*eps^5*Pi*HPL[{-1, -3}, x] + 
  (91*eps^6*Pi^2*HPL[{-1, -3}, x])/4 - 2*eps^3*HPL[{-1, -2}, x] - 
  (7*I)*eps^4*Pi*HPL[{-1, -2}, x] + (25*eps^5*Pi^2*HPL[{-1, -2}, x])/2 + 
  ((65*I)/12)*eps^6*Pi^3*HPL[{-1, -2}, x] - eps^2*HPL[{-1, -1}, x] - 
  (6*I)*eps^3*Pi*HPL[{-1, -1}, x] + (33*eps^4*Pi^2*HPL[{-1, -1}, x])/4 + 
  ((61*I)/6)*eps^5*Pi^3*HPL[{-1, -1}, x] - (3499*eps^6*Pi^4*HPL[{-1, -1}, x])/
   480 + eps^2*HPL[{-1, 0}, x] + (2*I)*eps^3*Pi*HPL[{-1, 0}, x] - 
  (9*eps^4*Pi^2*HPL[{-1, 0}, x])/4 - ((5*I)/2)*eps^5*Pi^3*HPL[{-1, 0}, x] - 
  (181*eps^6*Pi^4*HPL[{-1, 0}, x])/480 - eps^2*HPL[{0, 0}, x] + 
  (2*I)*eps^3*Pi*HPL[{0, 0}, x] - (23*eps^4*Pi^2*HPL[{0, 0}, x])/4 - 
  ((31*I)/6)*eps^5*Pi^3*HPL[{0, 0}, x] + (103*eps^6*Pi^4*HPL[{0, 0}, x])/
   160 + 69*eps^6*HPL[{-4, -1, -1}, x] - 9*eps^6*HPL[{-4, -1, 0}, x] + 
  105*eps^6*HPL[{-4, 0, 0}, x] + 25*eps^6*HPL[{-3, -2, -1}, x] + 
  11*eps^6*HPL[{-3, -2, 0}, x] + 21*eps^6*HPL[{-3, -1, -2}, x] + 
  12*eps^5*HPL[{-3, -1, -1}, x] + (81*I)*eps^6*Pi*HPL[{-3, -1, -1}, x] - 
  8*eps^5*HPL[{-3, -1, 0}, x] - (21*I)*eps^6*Pi*HPL[{-3, -1, 0}, x] - 
  28*eps^5*HPL[{-3, 0, 0}, x] - (11*I)*eps^6*Pi*HPL[{-3, 0, 0}, x] + 
  5*eps^6*HPL[{-2, -3, -1}, x] + 27*eps^6*HPL[{-2, -3, 0}, x] + 
  37*eps^6*HPL[{-2, -2, -2}, x] + (45*I)*eps^6*Pi*HPL[{-2, -2, -1}, x] - 
  12*eps^5*HPL[{-2, -2, 0}, x] - (37*I)*eps^6*Pi*HPL[{-2, -2, 0}, x] + 
  41*eps^6*HPL[{-2, -1, -3}, x] - 12*eps^5*HPL[{-2, -1, -2}, x] - 
  (7*I)*eps^6*Pi*HPL[{-2, -1, -2}, x] + 3*eps^4*HPL[{-2, -1, -1}, x] + 
  (53*eps^6*Pi^2*HPL[{-2, -1, -1}, x])/4 + 5*eps^4*HPL[{-2, -1, 0}, x] + 
  (12*I)*eps^5*Pi*HPL[{-2, -1, 0}, x] - (157*eps^6*Pi^2*HPL[{-2, -1, 0}, x])/
   4 + 7*eps^4*HPL[{-2, 0, 0}, x] + (12*I)*eps^5*Pi*HPL[{-2, 0, 0}, x] - 
  (7*eps^6*Pi^2*HPL[{-2, 0, 0}, x])/4 + 37*eps^6*HPL[{-1, -4, -1}, x] + 
  27*eps^6*HPL[{-1, -4, 0}, x] + 41*eps^6*HPL[{-1, -3, -2}, x] + 
  12*eps^5*HPL[{-1, -3, -1}, x] + (117*I)*eps^6*Pi*HPL[{-1, -3, -1}, x] - 
  12*eps^5*HPL[{-1, -3, 0}, x] - (41*I)*eps^6*Pi*HPL[{-1, -3, 0}, x] + 
  37*eps^6*HPL[{-1, -2, -3}, x] - 12*eps^5*HPL[{-1, -2, -2}, x] + 
  (25*I)*eps^6*Pi*HPL[{-1, -2, -2}, x] + 7*eps^4*HPL[{-1, -2, -1}, x] + 
  (24*I)*eps^5*Pi*HPL[{-1, -2, -1}, x] - 
  (159*eps^6*Pi^2*HPL[{-1, -2, -1}, x])/4 + 5*eps^4*HPL[{-1, -2, 0}, x] + 
  (12*I)*eps^5*Pi*HPL[{-1, -2, 0}, x] - (93*eps^6*Pi^2*HPL[{-1, -2, 0}, x])/
   4 + 21*eps^6*HPL[{-1, -1, -4}, x] - 8*eps^5*HPL[{-1, -1, -3}, x] + 
  (53*I)*eps^6*Pi*HPL[{-1, -1, -3}, x] + 3*eps^4*HPL[{-1, -1, -2}, x] + 
  (28*I)*eps^5*Pi*HPL[{-1, -1, -2}, x] - 
  (147*eps^6*Pi^2*HPL[{-1, -1, -2}, x])/4 + 6*eps^3*HPL[{-1, -1, -1}, x] + 
  (27*I)*eps^4*Pi*HPL[{-1, -1, -1}, x] - (91*eps^5*Pi^2*HPL[{-1, -1, -1}, x])/
   2 - ((151*I)/4)*eps^6*Pi^3*HPL[{-1, -1, -1}, x] - 
  2*eps^3*HPL[{-1, -1, 0}, x] - (3*I)*eps^4*Pi*HPL[{-1, -1, 0}, x] + 
  (17*eps^5*Pi^2*HPL[{-1, -1, 0}, x])/2 + ((29*I)/12)*eps^6*Pi^3*
   HPL[{-1, -1, 0}, x] - 2*eps^3*HPL[{-1, 0, 0}, x] - 
  (5*I)*eps^4*Pi*HPL[{-1, 0, 0}, x] + (13*eps^5*Pi^2*HPL[{-1, 0, 0}, x])/2 + 
  ((83*I)/12)*eps^6*Pi^3*HPL[{-1, 0, 0}, x] + 6*eps^3*HPL[{0, 0, 0}, x] - 
  (3*I)*eps^4*Pi*HPL[{0, 0, 0}, x] + (33*eps^5*Pi^2*HPL[{0, 0, 0}, x])/2 + 
  ((55*I)/4)*eps^6*Pi^3*HPL[{0, 0, 0}, x] - 
  81*eps^6*HPL[{-3, -1, -1, -1}, x] + 21*eps^6*HPL[{-3, -1, -1, 0}, x] - 
  53*eps^6*HPL[{-3, -1, 0, 0}, x] + 141*eps^6*HPL[{-3, 0, 0, 0}, x] - 
  45*eps^6*HPL[{-2, -2, -1, -1}, x] + 37*eps^6*HPL[{-2, -2, -1, 0}, x] - 
  25*eps^6*HPL[{-2, -2, 0, 0}, x] + 7*eps^6*HPL[{-2, -1, -2, -1}, x] + 
  41*eps^6*HPL[{-2, -1, -2, 0}, x] + 27*eps^6*HPL[{-2, -1, -1, -2}, x] + 
  (27*I)*eps^6*Pi*HPL[{-2, -1, -1, -1}, x] - 
  12*eps^5*HPL[{-2, -1, -1, 0}, x] - (27*I)*eps^6*Pi*
   HPL[{-2, -1, -1, 0}, x] + 12*eps^5*HPL[{-2, -1, 0, 0}, x] - 
  (41*I)*eps^6*Pi*HPL[{-2, -1, 0, 0}, x] - 24*eps^5*HPL[{-2, 0, 0, 0}, x] - 
  (27*I)*eps^6*Pi*HPL[{-2, 0, 0, 0}, x] - 
  117*eps^6*HPL[{-1, -3, -1, -1}, x] + 41*eps^6*HPL[{-1, -3, -1, 0}, x] + 
  7*eps^6*HPL[{-1, -3, 0, 0}, x] - 25*eps^6*HPL[{-1, -2, -2, -1}, x] + 
  37*eps^6*HPL[{-1, -2, -2, 0}, x] + 27*eps^6*HPL[{-1, -2, -1, -2}, x] - 
  24*eps^5*HPL[{-1, -2, -1, -1}, x] - (81*I)*eps^6*Pi*
   HPL[{-1, -2, -1, -1}, x] - 12*eps^5*HPL[{-1, -2, -1, 0}, x] - 
  (27*I)*eps^6*Pi*HPL[{-1, -2, -1, 0}, x] - 
  (37*I)*eps^6*Pi*HPL[{-1, -2, 0, 0}, x] - 
  53*eps^6*HPL[{-1, -1, -3, -1}, x] + 21*eps^6*HPL[{-1, -1, -3, 0}, x] + 
  11*eps^6*HPL[{-1, -1, -2, -2}, x] - 28*eps^5*HPL[{-1, -1, -2, -1}, x] - 
  (141*I)*eps^6*Pi*HPL[{-1, -1, -2, -1}, x] - 
  8*eps^5*HPL[{-1, -1, -2, 0}, x] - (11*I)*eps^6*Pi*HPL[{-1, -1, -2, 0}, x] - 
  9*eps^6*HPL[{-1, -1, -1, -3}, x] - (105*I)*eps^6*Pi*
   HPL[{-1, -1, -1, -2}, x] - 27*eps^4*HPL[{-1, -1, -1, -1}, x] - 
  (108*I)*eps^5*Pi*HPL[{-1, -1, -1, -1}, x] + 
  (675*eps^6*Pi^2*HPL[{-1, -1, -1, -1}, x])/4 + 
  3*eps^4*HPL[{-1, -1, -1, 0}, x] + (21*eps^6*Pi^2*HPL[{-1, -1, -1, 0}, x])/
   4 + eps^4*HPL[{-1, -1, 0, 0}, x] + (8*I)*eps^5*Pi*HPL[{-1, -1, 0, 0}, x] - 
  (97*eps^6*Pi^2*HPL[{-1, -1, 0, 0}, x])/4 + 3*eps^4*HPL[{-1, 0, 0, 0}, x] + 
  (12*I)*eps^5*Pi*HPL[{-1, 0, 0, 0}, x] - 
  (75*eps^6*Pi^2*HPL[{-1, 0, 0, 0}, x])/4 - 27*eps^4*HPL[{0, 0, 0, 0}, x] - 
  (189*eps^6*Pi^2*HPL[{0, 0, 0, 0}, x])/4 - 
  27*eps^6*HPL[{-2, -1, -1, -1, -1}, x] + 
  27*eps^6*HPL[{-2, -1, -1, -1, 0}, x] + 
  37*eps^6*HPL[{-2, -1, -1, 0, 0}, x] - 117*eps^6*HPL[{-2, -1, 0, 0, 0}, x] + 
  81*eps^6*HPL[{-2, 0, 0, 0, 0}, x] + 81*eps^6*HPL[{-1, -2, -1, -1, -1}, x] + 
  27*eps^6*HPL[{-1, -2, -1, -1, 0}, x] + 5*eps^6*HPL[{-1, -2, -1, 0, 0}, x] - 
  45*eps^6*HPL[{-1, -2, 0, 0, 0}, x] + 
  141*eps^6*HPL[{-1, -1, -2, -1, -1}, x] + 
  11*eps^6*HPL[{-1, -1, -2, -1, 0}, x] + 
  25*eps^6*HPL[{-1, -1, -2, 0, 0}, x] + 
  105*eps^6*HPL[{-1, -1, -1, -2, -1}, x] - 
  9*eps^6*HPL[{-1, -1, -1, -2, 0}, x] - 
  27*eps^6*HPL[{-1, -1, -1, -1, -2}, x] + 
  108*eps^5*HPL[{-1, -1, -1, -1, -1}, x] + 
  (405*I)*eps^6*Pi*HPL[{-1, -1, -1, -1, -1}, x] + 
  (27*I)*eps^6*Pi*HPL[{-1, -1, -1, -1, 0}, x] - 
  16*eps^5*HPL[{-1, -1, -1, 0, 0}, x] + (9*I)*eps^6*Pi*
   HPL[{-1, -1, -1, 0, 0}, x] + 12*eps^5*HPL[{-1, -1, 0, 0, 0}, x] - 
  (21*I)*eps^6*Pi*HPL[{-1, -1, 0, 0, 0}, x] - 
  (27*I)*eps^6*Pi*HPL[{-1, 0, 0, 0, 0}, x] + 
  108*eps^5*HPL[{0, 0, 0, 0, 0}, x] + (27*I)*eps^6*Pi*
   HPL[{0, 0, 0, 0, 0}, x] - 405*eps^6*HPL[{-1, -1, -1, -1, -1, -1}, x] - 
  27*eps^6*HPL[{-1, -1, -1, -1, -1, 0}, x] + 
  27*eps^6*HPL[{-1, -1, -1, -1, 0, 0}, x] + 
  69*eps^6*HPL[{-1, -1, -1, 0, 0, 0}, x] - 
  81*eps^6*HPL[{-1, -1, 0, 0, 0, 0}, x] - 
  27*eps^6*HPL[{-1, 0, 0, 0, 0, 0}, x] - 
  405*eps^6*HPL[{0, 0, 0, 0, 0, 0}, x] - (8*I)*eps^4*Pi*Zeta[3] + 
  4*eps^5*Pi^2*Zeta[3] + ((34*I)/3)*eps^6*Pi^3*Zeta[3] + 
  10*eps^6*HPL[{-3}, x]*Zeta[3] - 21*eps^5*HPL[{-2}, x]*Zeta[3] - 
  (74*I)*eps^6*Pi*HPL[{-2}, x]*Zeta[3] - 4*eps^4*HPL[{-1}, x]*Zeta[3] - 
  (13*I)*eps^5*Pi*HPL[{-1}, x]*Zeta[3] + 49*eps^6*Pi^2*HPL[{-1}, x]*Zeta[3] + 
  4*eps^4*HPL[{0}, x]*Zeta[3] + (45*I)*eps^5*Pi*HPL[{0}, x]*Zeta[3] - 
  65*eps^6*Pi^2*HPL[{0}, x]*Zeta[3] + 86*eps^6*HPL[{-2, -1}, x]*Zeta[3] + 
  54*eps^6*HPL[{-2, 0}, x]*Zeta[3] + 74*eps^6*HPL[{-1, -2}, x]*Zeta[3] + 
  37*eps^5*HPL[{-1, -1}, x]*Zeta[3] + (126*I)*eps^6*Pi*HPL[{-1, -1}, x]*
   Zeta[3] - 33*eps^5*HPL[{-1, 0}, x]*Zeta[3] - 
  (86*I)*eps^6*Pi*HPL[{-1, 0}, x]*Zeta[3] + 17*eps^5*HPL[{0, 0}, x]*Zeta[3] - 
  (94*I)*eps^6*Pi*HPL[{0, 0}, x]*Zeta[3] - 234*eps^6*HPL[{-1, -1, -1}, x]*
   Zeta[3] + 78*eps^6*HPL[{-1, -1, 0}, x]*Zeta[3] + 
  70*eps^6*HPL[{-1, 0, 0}, x]*Zeta[3] - 138*eps^6*HPL[{0, 0, 0}, x]*Zeta[3] - 
  8*eps^6*Zeta[3]^2 + 42*eps^5*Zeta[5] - (110*I)*eps^6*Pi*Zeta[5] - 
  142*eps^6*HPL[{-1}, x]*Zeta[5] - 26*eps^6*HPL[{0}, x]*Zeta[5], 
 3 + (5*I)*eps*Pi - (31*eps^2*Pi^2)/4 - ((37*I)/4)*eps^3*Pi^3 + 
  (231*eps^4*Pi^4)/32 + ((637*I)/160)*eps^5*Pi^5 - (9547*eps^6*Pi^6)/4480 - 
  81*eps^6*HPL[{-6}, x] + 27*eps^5*HPL[{-5}, x] + 
  (101*I)*eps^6*Pi*HPL[{-5}, x] - 9*eps^4*HPL[{-4}, x] + 
  (63*I)*eps^5*Pi*HPL[{-4}, x] - (619*eps^6*Pi^2*HPL[{-4}, x])/4 + 
  3*eps^3*HPL[{-3}, x] + (49*I)*eps^4*Pi*HPL[{-3}, x] - 
  (327*eps^5*Pi^2*HPL[{-3}, x])/4 - ((1339*I)/12)*eps^6*Pi^3*HPL[{-3}, x] - 
  eps^2*HPL[{-2}, x] + (27*I)*eps^3*Pi*HPL[{-2}, x] - 
  (211*eps^4*Pi^2*HPL[{-2}, x])/4 - ((219*I)/4)*eps^5*Pi^3*HPL[{-2}, x] + 
  (29453*eps^6*Pi^4*HPL[{-2}, x])/480 - 5*eps*HPL[{-1}, x] - 
  (3*I)*eps^2*Pi*HPL[{-1}, x] + (17*eps^3*Pi^2*HPL[{-1}, x])/4 + 
  ((49*I)/12)*eps^4*Pi^3*HPL[{-1}, x] - (21*eps^5*Pi^4*HPL[{-1}, x])/160 - 
  ((1747*I)/1440)*eps^6*Pi^5*HPL[{-1}, x] + eps*HPL[{0}, x] + 
  I*eps^2*Pi*HPL[{0}, x] - (13*eps^3*Pi^2*HPL[{0}, x])/4 - 
  (I/4)*eps^4*Pi^3*HPL[{0}, x] - (143*eps^5*Pi^4*HPL[{0}, x])/160 - 
  ((71*I)/160)*eps^6*Pi^5*HPL[{0}, x] - 101*eps^6*HPL[{-5, -1}, x] - 
  81*eps^6*HPL[{-5, 0}, x] - 125*eps^6*HPL[{-4, -2}, x] - 
  63*eps^5*HPL[{-4, -1}, x] - (459*I)*eps^6*Pi*HPL[{-4, -1}, x] + 
  27*eps^5*HPL[{-4, 0}, x] + (125*I)*eps^6*Pi*HPL[{-4, 0}, x] + 
  59*eps^6*HPL[{-3, -3}, x] - 15*eps^5*HPL[{-3, -2}, x] - 
  (131*I)*eps^6*Pi*HPL[{-3, -2}, x] - 49*eps^4*HPL[{-3, -1}, x] - 
  (267*I)*eps^5*Pi*HPL[{-3, -1}, x] + (1621*eps^6*Pi^2*HPL[{-3, -1}, x])/4 - 
  9*eps^4*HPL[{-3, 0}, x] + (15*I)*eps^5*Pi*HPL[{-3, 0}, x] + 
  (37*eps^6*Pi^2*HPL[{-3, 0}, x])/4 - 117*eps^6*HPL[{-2, -4}, x] + 
  57*eps^5*HPL[{-2, -3}, x] - (91*I)*eps^6*Pi*HPL[{-2, -3}, x] - 
  25*eps^4*HPL[{-2, -2}, x] - (123*I)*eps^5*Pi*HPL[{-2, -2}, x] + 
  (1117*eps^6*Pi^2*HPL[{-2, -2}, x])/4 - 27*eps^3*HPL[{-2, -1}, x] - 
  (171*I)*eps^4*Pi*HPL[{-2, -1}, x] + (1023*eps^5*Pi^2*HPL[{-2, -1}, x])/4 + 
  ((4417*I)/12)*eps^6*Pi^3*HPL[{-2, -1}, x] + 3*eps^3*HPL[{-2, 0}, x] + 
  (25*I)*eps^4*Pi*HPL[{-2, 0}, x] - (39*eps^5*Pi^2*HPL[{-2, 0}, x])/4 - 
  ((499*I)/12)*eps^6*Pi^3*HPL[{-2, 0}, x] + 27*eps^6*HPL[{-1, -5}, x] - 
  15*eps^5*HPL[{-1, -4}, x] - (163*I)*eps^6*Pi*HPL[{-1, -4}, x] + 
  7*eps^4*HPL[{-1, -3}, x] - (99*I)*eps^5*Pi*HPL[{-1, -3}, x] + 
  (717*eps^6*Pi^2*HPL[{-1, -3}, x])/4 - 3*eps^3*HPL[{-1, -2}, x] - 
  (67*I)*eps^4*Pi*HPL[{-1, -2}, x] + (519*eps^5*Pi^2*HPL[{-1, -2}, x])/4 + 
  ((531*I)/4)*eps^6*Pi^3*HPL[{-1, -2}, x] + 3*eps^2*HPL[{-1, -1}, x] - 
  (27*I)*eps^3*Pi*HPL[{-1, -1}, x] + (177*eps^4*Pi^2*HPL[{-1, -1}, x])/4 + 
  ((235*I)/4)*eps^5*Pi^3*HPL[{-1, -1}, x] - 
  (10269*eps^6*Pi^4*HPL[{-1, -1}, x])/160 - eps^2*HPL[{-1, 0}, x] + 
  (3*I)*eps^3*Pi*HPL[{-1, 0}, x] - (3*eps^4*Pi^2*HPL[{-1, 0}, x])/4 - 
  ((19*I)/4)*eps^5*Pi^3*HPL[{-1, 0}, x] + (493*eps^6*Pi^4*HPL[{-1, 0}, x])/
   480 - eps^2*HPL[{0, 0}, x] - (3*I)*eps^3*Pi*HPL[{0, 0}, x] + 
  (37*eps^4*Pi^2*HPL[{0, 0}, x])/4 + ((3*I)/4)*eps^5*Pi^3*HPL[{0, 0}, x] + 
  (287*eps^6*Pi^4*HPL[{0, 0}, x])/160 + 459*eps^6*HPL[{-4, -1, -1}, x] - 
  125*eps^6*HPL[{-4, -1, 0}, x] - 81*eps^6*HPL[{-4, 0, 0}, x] + 
  131*eps^6*HPL[{-3, -2, -1}, x] + 59*eps^6*HPL[{-3, -2, 0}, x] + 
  171*eps^6*HPL[{-3, -1, -2}, x] + 267*eps^5*HPL[{-3, -1, -1}, x] + 
  (1161*I)*eps^6*Pi*HPL[{-3, -1, -1}, x] - 15*eps^5*HPL[{-3, -1, 0}, x] - 
  (171*I)*eps^6*Pi*HPL[{-3, -1, 0}, x] + 27*eps^5*HPL[{-3, 0, 0}, x] - 
  (59*I)*eps^6*Pi*HPL[{-3, 0, 0}, x] + 91*eps^6*HPL[{-2, -3, -1}, x] - 
  117*eps^6*HPL[{-2, -3, 0}, x] - 61*eps^6*HPL[{-2, -2, -2}, x] + 
  123*eps^5*HPL[{-2, -2, -1}, x] + (513*I)*eps^6*Pi*HPL[{-2, -2, -1}, x] + 
  57*eps^5*HPL[{-2, -2, 0}, x] + (61*I)*eps^6*Pi*HPL[{-2, -2, 0}, x] - 
  349*eps^6*HPL[{-2, -1, -3}, x] + 123*eps^5*HPL[{-2, -1, -2}, x] + 
  (257*I)*eps^6*Pi*HPL[{-2, -1, -2}, x] + 171*eps^4*HPL[{-2, -1, -1}, x] + 
  (783*I)*eps^5*Pi*HPL[{-2, -1, -1}, x] - 
  (5119*eps^6*Pi^2*HPL[{-2, -1, -1}, x])/4 - 25*eps^4*HPL[{-2, -1, 0}, x] - 
  (123*I)*eps^5*Pi*HPL[{-2, -1, 0}, x] + (893*eps^6*Pi^2*HPL[{-2, -1, 0}, x])/
   4 - 9*eps^4*HPL[{-2, 0, 0}, x] - (57*I)*eps^5*Pi*HPL[{-2, 0, 0}, x] + 
  (117*eps^6*Pi^2*HPL[{-2, 0, 0}, x])/4 + 163*eps^6*HPL[{-1, -4, -1}, x] + 
  27*eps^6*HPL[{-1, -4, 0}, x] + 123*eps^6*HPL[{-1, -3, -2}, x] + 
  99*eps^5*HPL[{-1, -3, -1}, x] + (657*I)*eps^6*Pi*HPL[{-1, -3, -1}, x] - 
  15*eps^5*HPL[{-1, -3, 0}, x] - (123*I)*eps^6*Pi*HPL[{-1, -3, 0}, x] - 
  61*eps^6*HPL[{-1, -2, -3}, x] + 27*eps^5*HPL[{-1, -2, -2}, x] + 
  (225*I)*eps^6*Pi*HPL[{-1, -2, -2}, x] + 67*eps^4*HPL[{-1, -2, -1}, x] + 
  (375*I)*eps^5*Pi*HPL[{-1, -2, -1}, x] - 
  (2199*eps^6*Pi^2*HPL[{-1, -2, -1}, x])/4 + 7*eps^4*HPL[{-1, -2, 0}, x] - 
  (27*I)*eps^5*Pi*HPL[{-1, -2, 0}, x] - (147*eps^6*Pi^2*HPL[{-1, -2, 0}, x])/
   4 + 171*eps^6*HPL[{-1, -1, -4}, x] - 69*eps^5*HPL[{-1, -1, -3}, x] + 
  (153*I)*eps^6*Pi*HPL[{-1, -1, -3}, x] + 27*eps^4*HPL[{-1, -1, -2}, x] + 
  (159*I)*eps^5*Pi*HPL[{-1, -1, -2}, x] - 
  (1215*eps^6*Pi^2*HPL[{-1, -1, -2}, x])/4 + 27*eps^3*HPL[{-1, -1, -1}, x] + 
  (189*I)*eps^4*Pi*HPL[{-1, -1, -1}, x] - 
  (1215*eps^5*Pi^2*HPL[{-1, -1, -1}, x])/4 - ((1557*I)/4)*eps^6*Pi^3*
   HPL[{-1, -1, -1}, x] - 3*eps^3*HPL[{-1, -1, 0}, x] - 
  (27*I)*eps^4*Pi*HPL[{-1, -1, 0}, x] + (135*eps^5*Pi^2*HPL[{-1, -1, 0}, x])/
   4 + ((123*I)/4)*eps^6*Pi^3*HPL[{-1, -1, 0}, x] + 
  3*eps^3*HPL[{-1, 0, 0}, x] - (7*I)*eps^4*Pi*HPL[{-1, 0, 0}, x] + 
  (9*eps^5*Pi^2*HPL[{-1, 0, 0}, x])/4 + ((157*I)/12)*eps^6*Pi^3*
   HPL[{-1, 0, 0}, x] - 3*eps^3*HPL[{0, 0, 0}, x] + 
  (9*I)*eps^4*Pi*HPL[{0, 0, 0}, x] - (105*eps^5*Pi^2*HPL[{0, 0, 0}, x])/4 - 
  ((9*I)/4)*eps^6*Pi^3*HPL[{0, 0, 0}, x] - 
  1161*eps^6*HPL[{-3, -1, -1, -1}, x] + 171*eps^6*HPL[{-3, -1, -1, 0}, x] - 
  141*eps^6*HPL[{-3, -1, 0, 0}, x] - 81*eps^6*HPL[{-3, 0, 0, 0}, x] - 
  513*eps^6*HPL[{-2, -2, -1, -1}, x] - 61*eps^6*HPL[{-2, -2, -1, 0}, x] + 
  67*eps^6*HPL[{-2, -2, 0, 0}, x] - 257*eps^6*HPL[{-2, -1, -2, -1}, x] - 
  349*eps^6*HPL[{-2, -1, -2, 0}, x] - 513*eps^6*HPL[{-2, -1, -1, -2}, x] - 
  783*eps^5*HPL[{-2, -1, -1, -1}, x] - (3159*I)*eps^6*Pi*
   HPL[{-2, -1, -1, -1}, x] + 123*eps^5*HPL[{-2, -1, -1, 0}, x] + 
  (513*I)*eps^6*Pi*HPL[{-2, -1, -1, 0}, x] - 
  63*eps^5*HPL[{-2, -1, 0, 0}, x] + (349*I)*eps^6*Pi*HPL[{-2, -1, 0, 0}, x] + 
  27*eps^5*HPL[{-2, 0, 0, 0}, x] + (117*I)*eps^6*Pi*HPL[{-2, 0, 0, 0}, x] - 
  657*eps^6*HPL[{-1, -3, -1, -1}, x] + 123*eps^6*HPL[{-1, -3, -1, 0}, x] - 
  13*eps^6*HPL[{-1, -3, 0, 0}, x] - 225*eps^6*HPL[{-1, -2, -2, -1}, x] - 
  61*eps^6*HPL[{-1, -2, -2, 0}, x] - 225*eps^6*HPL[{-1, -2, -1, -2}, x] - 
  375*eps^5*HPL[{-1, -2, -1, -1}, x] - (1647*I)*eps^6*Pi*
   HPL[{-1, -2, -1, -1}, x] + 27*eps^5*HPL[{-1, -2, -1, 0}, x] + 
  (225*I)*eps^6*Pi*HPL[{-1, -2, -1, 0}, x] + 9*eps^5*HPL[{-1, -2, 0, 0}, x] + 
  (61*I)*eps^6*Pi*HPL[{-1, -2, 0, 0}, x] - 
  153*eps^6*HPL[{-1, -1, -3, -1}, x] + 171*eps^6*HPL[{-1, -1, -3, 0}, x] + 
  63*eps^6*HPL[{-1, -1, -2, -2}, x] - 159*eps^5*HPL[{-1, -1, -2, -1}, x] - 
  (711*I)*eps^6*Pi*HPL[{-1, -1, -2, -1}, x] - 
  69*eps^5*HPL[{-1, -1, -2, 0}, x] - (63*I)*eps^6*Pi*
   HPL[{-1, -1, -2, 0}, x] + 351*eps^6*HPL[{-1, -1, -1, -3}, x] - 
  135*eps^5*HPL[{-1, -1, -1, -2}, x] - (351*I)*eps^6*Pi*
   HPL[{-1, -1, -1, -2}, x] - 189*eps^4*HPL[{-1, -1, -1, -1}, x] - 
  (891*I)*eps^5*Pi*HPL[{-1, -1, -1, -1}, x] + 
  (5697*eps^6*Pi^2*HPL[{-1, -1, -1, -1}, x])/4 + 
  27*eps^4*HPL[{-1, -1, -1, 0}, x] + (135*I)*eps^5*Pi*
   HPL[{-1, -1, -1, 0}, x] - (783*eps^6*Pi^2*HPL[{-1, -1, -1, 0}, x])/4 - 
  9*eps^4*HPL[{-1, -1, 0, 0}, x] + (69*I)*eps^5*Pi*HPL[{-1, -1, 0, 0}, x] - 
  (387*eps^6*Pi^2*HPL[{-1, -1, 0, 0}, x])/4 - 9*eps^4*HPL[{-1, 0, 0, 0}, x] + 
  (15*I)*eps^5*Pi*HPL[{-1, 0, 0, 0}, x] - 
  (27*eps^6*Pi^2*HPL[{-1, 0, 0, 0}, x])/4 + 27*eps^4*HPL[{0, 0, 0, 0}, x] - 
  (27*I)*eps^5*Pi*HPL[{0, 0, 0, 0}, x] + 
  (297*eps^6*Pi^2*HPL[{0, 0, 0, 0}, x])/4 + 
  3159*eps^6*HPL[{-2, -1, -1, -1, -1}, x] - 
  513*eps^6*HPL[{-2, -1, -1, -1, 0}, x] + 
  19*eps^6*HPL[{-2, -1, -1, 0, 0}, x] + 603*eps^6*HPL[{-2, -1, 0, 0, 0}, x] - 
  81*eps^6*HPL[{-2, 0, 0, 0, 0}, x] + 
  1647*eps^6*HPL[{-1, -2, -1, -1, -1}, x] - 
  225*eps^6*HPL[{-1, -2, -1, -1, 0}, x] + 
  203*eps^6*HPL[{-1, -2, -1, 0, 0}, x] - 
  117*eps^6*HPL[{-1, -2, 0, 0, 0}, x] + 
  711*eps^6*HPL[{-1, -1, -2, -1, -1}, x] + 
  63*eps^6*HPL[{-1, -1, -2, -1, 0}, x] + 
  27*eps^6*HPL[{-1, -1, -2, 0, 0}, x] + 
  351*eps^6*HPL[{-1, -1, -1, -2, -1}, x] + 
  351*eps^6*HPL[{-1, -1, -1, -2, 0}, x] + 
  567*eps^6*HPL[{-1, -1, -1, -1, -2}, x] + 
  891*eps^5*HPL[{-1, -1, -1, -1, -1}, x] + (3645*I)*eps^6*Pi*
   HPL[{-1, -1, -1, -1, -1}, x] - 135*eps^5*HPL[{-1, -1, -1, -1, 0}, x] - 
  (567*I)*eps^6*Pi*HPL[{-1, -1, -1, -1, 0}, x] + 
  27*eps^5*HPL[{-1, -1, -1, 0, 0}, x] - (351*I)*eps^6*Pi*
   HPL[{-1, -1, -1, 0, 0}, x] + 81*eps^5*HPL[{-1, -1, 0, 0, 0}, x] - 
  (171*I)*eps^6*Pi*HPL[{-1, -1, 0, 0, 0}, x] + 
  27*eps^5*HPL[{-1, 0, 0, 0, 0}, x] - (27*I)*eps^6*Pi*
   HPL[{-1, 0, 0, 0, 0}, x] - 135*eps^5*HPL[{0, 0, 0, 0, 0}, x] + 
  (81*I)*eps^6*Pi*HPL[{0, 0, 0, 0, 0}, x] - 
  3645*eps^6*HPL[{-1, -1, -1, -1, -1, -1}, x] + 
  567*eps^6*HPL[{-1, -1, -1, -1, -1, 0}, x] - 
  81*eps^6*HPL[{-1, -1, -1, -1, 0, 0}, x] - 
  405*eps^6*HPL[{-1, -1, -1, 0, 0, 0}, x] - 
  405*eps^6*HPL[{-1, -1, 0, 0, 0, 0}, x] - 
  81*eps^6*HPL[{-1, 0, 0, 0, 0, 0}, x] + 
  567*eps^6*HPL[{0, 0, 0, 0, 0, 0}, x] - 79*eps^3*Zeta[3] - 
  (137*I)*eps^4*Pi*Zeta[3] + (843*eps^5*Pi^2*Zeta[3])/4 + 
  ((1017*I)/4)*eps^6*Pi^3*Zeta[3] - 87*eps^6*HPL[{-3}, x]*Zeta[3] + 
  29*eps^5*HPL[{-2}, x]*Zeta[3] - (799*I)*eps^6*Pi*HPL[{-2}, x]*Zeta[3] + 
  137*eps^4*HPL[{-1}, x]*Zeta[3] + (63*I)*eps^5*Pi*HPL[{-1}, x]*Zeta[3] - 
  (229*eps^6*Pi^2*HPL[{-1}, x]*Zeta[3])/4 - 37*eps^4*HPL[{0}, x]*Zeta[3] - 
  (29*I)*eps^5*Pi*HPL[{0}, x]*Zeta[3] + (385*eps^6*Pi^2*HPL[{0}, x]*Zeta[3])/
   4 + 535*eps^6*HPL[{-2, -1}, x]*Zeta[3] - 87*eps^6*HPL[{-2, 0}, x]*
   Zeta[3] + 119*eps^6*HPL[{-1, -2}, x]*Zeta[3] - 
  111*eps^5*HPL[{-1, -1}, x]*Zeta[3] + (855*I)*eps^6*Pi*HPL[{-1, -1}, x]*
   Zeta[3] + 29*eps^5*HPL[{-1, 0}, x]*Zeta[3] - 
  (143*I)*eps^6*Pi*HPL[{-1, 0}, x]*Zeta[3] + 53*eps^5*HPL[{0, 0}, x]*
   Zeta[3] + (87*I)*eps^6*Pi*HPL[{0, 0}, x]*Zeta[3] - 
  567*eps^6*HPL[{-1, -1, -1}, x]*Zeta[3] + 159*eps^6*HPL[{-1, -1, 0}, x]*
   Zeta[3] - 87*eps^6*HPL[{-1, 0, 0}, x]*Zeta[3] + 
  15*eps^6*HPL[{0, 0, 0}, x]*Zeta[3] + (1995*eps^6*Zeta[3]^2)/2 - 
  (3209*eps^5*Zeta[5])/5 - (1063*I)*eps^6*Pi*Zeta[5] + 
  1063*eps^6*HPL[{-1}, x]*Zeta[5] - (1003*eps^6*HPL[{0}, x]*Zeta[5])/5, 
 -3 + I*eps*Pi + (23*eps^2*Pi^2)/4 - ((17*I)/4)*eps^3*Pi^3 + 
  (1351*eps^4*Pi^4)/480 - ((327*I)/160)*eps^5*Pi^5 + (991*eps^6*Pi^6)/1920 - 
  567*eps^6*HPL[{-6}, x] + 135*eps^5*HPL[{-5}, x] - 
  (81*I)*eps^6*Pi*HPL[{-5}, x] - 27*eps^4*HPL[{-4}, x] + 
  (27*I)*eps^5*Pi*HPL[{-4}, x] - (729*eps^6*Pi^2*HPL[{-4}, x])/4 + 
  3*eps^3*HPL[{-3}, x] - (9*I)*eps^4*Pi*HPL[{-3}, x] + 
  (345*eps^5*Pi^2*HPL[{-3}, x])/4 - ((87*I)/4)*eps^6*Pi^3*HPL[{-3}, x] + 
  eps^2*HPL[{-2}, x] + (3*I)*eps^3*Pi*HPL[{-2}, x] - 
  (149*eps^4*Pi^2*HPL[{-2}, x])/4 + ((61*I)/4)*eps^5*Pi^3*HPL[{-2}, x] + 
  (173*eps^6*Pi^4*HPL[{-2}, x])/32 - eps*HPL[{-1}, x] - 
  I*eps^2*Pi*HPL[{-1}, x] + (61*eps^3*Pi^2*HPL[{-1}, x])/4 - 
  ((31*I)/4)*eps^4*Pi^3*HPL[{-1}, x] + (67*eps^5*Pi^4*HPL[{-1}, x])/32 - 
  ((2923*I)/480)*eps^6*Pi^5*HPL[{-1}, x] + 5*eps*HPL[{0}, x] - 
  I*eps^2*Pi*HPL[{0}, x] - (65*eps^3*Pi^2*HPL[{0}, x])/4 + 
  ((139*I)/12)*eps^4*Pi^3*HPL[{0}, x] - (1067*eps^5*Pi^4*HPL[{0}, x])/160 + 
  ((6383*I)/1440)*eps^6*Pi^5*HPL[{0}, x] + 81*eps^6*HPL[{-5, -1}, x] - 
  567*eps^6*HPL[{-5, 0}, x] - 351*eps^6*HPL[{-4, -2}, x] - 
  27*eps^5*HPL[{-4, -1}, x] - (405*I)*eps^6*Pi*HPL[{-4, -1}, x] + 
  135*eps^5*HPL[{-4, 0}, x] + (351*I)*eps^6*Pi*HPL[{-4, 0}, x] - 
  63*eps^6*HPL[{-3, -3}, x] + 69*eps^5*HPL[{-3, -2}, x] + 
  (27*I)*eps^6*Pi*HPL[{-3, -2}, x] + 9*eps^4*HPL[{-3, -1}, x] + 
  (81*I)*eps^5*Pi*HPL[{-3, -1}, x] - (117*eps^6*Pi^2*HPL[{-3, -1}, x])/4 - 
  27*eps^4*HPL[{-3, 0}, x] - (69*I)*eps^5*Pi*HPL[{-3, 0}, x] - 
  (153*eps^6*Pi^2*HPL[{-3, 0}, x])/4 + 225*eps^6*HPL[{-2, -4}, x] - 
  27*eps^5*HPL[{-2, -3}, x] + (203*I)*eps^6*Pi*HPL[{-2, -3}, x] - 
  7*eps^4*HPL[{-2, -2}, x] + (9*I)*eps^5*Pi*HPL[{-2, -2}, x] + 
  (363*eps^6*Pi^2*HPL[{-2, -2}, x])/4 - 3*eps^3*HPL[{-2, -1}, x] - 
  (9*I)*eps^4*Pi*HPL[{-2, -1}, x] - (153*eps^5*Pi^2*HPL[{-2, -1}, x])/4 + 
  ((739*I)/12)*eps^6*Pi^3*HPL[{-2, -1}, x] + 3*eps^3*HPL[{-2, 0}, x] + 
  (7*I)*eps^4*Pi*HPL[{-2, 0}, x] + (249*eps^5*Pi^2*HPL[{-2, 0}, x])/4 - 
  ((343*I)/4)*eps^6*Pi^3*HPL[{-2, 0}, x] + 513*eps^6*HPL[{-1, -5}, x] - 
  123*eps^5*HPL[{-1, -4}, x] + (19*I)*eps^6*Pi*HPL[{-1, -4}, x] + 
  25*eps^4*HPL[{-1, -3}, x] - (63*I)*eps^5*Pi*HPL[{-1, -3}, x] + 
  (827*eps^6*Pi^2*HPL[{-1, -3}, x])/4 - 3*eps^3*HPL[{-1, -2}, x] - 
  (9*I)*eps^4*Pi*HPL[{-1, -2}, x] - (153*eps^5*Pi^2*HPL[{-1, -2}, x])/4 + 
  ((515*I)/12)*eps^6*Pi^3*HPL[{-1, -2}, x] + eps^2*HPL[{-1, -1}, x] - 
  (3*I)*eps^3*Pi*HPL[{-1, -1}, x] + (115*eps^4*Pi^2*HPL[{-1, -1}, x])/4 - 
  ((45*I)/4)*eps^5*Pi^3*HPL[{-1, -1}, x] - (3949*eps^6*Pi^4*HPL[{-1, -1}, x])/
   480 + eps^2*HPL[{-1, 0}, x] + (3*I)*eps^3*Pi*HPL[{-1, 0}, x] - 
  (149*eps^4*Pi^2*HPL[{-1, 0}, x])/4 + ((109*I)/4)*eps^5*Pi^3*
   HPL[{-1, 0}, x] - (5693*eps^6*Pi^4*HPL[{-1, 0}, x])/480 - 
  3*eps^2*HPL[{0, 0}, x] - (3*I)*eps^3*Pi*HPL[{0, 0}, x] + 
  (183*eps^4*Pi^2*HPL[{0, 0}, x])/4 - ((125*I)/4)*eps^5*Pi^3*HPL[{0, 0}, x] + 
  (2349*eps^6*Pi^4*HPL[{0, 0}, x])/160 + 405*eps^6*HPL[{-4, -1, -1}, x] - 
  351*eps^6*HPL[{-4, -1, 0}, x] - 351*eps^6*HPL[{-4, 0, 0}, x] - 
  27*eps^6*HPL[{-3, -2, -1}, x] - 63*eps^6*HPL[{-3, -2, 0}, x] - 
  171*eps^6*HPL[{-3, -1, -2}, x] - 81*eps^5*HPL[{-3, -1, -1}, x] - 
  (405*I)*eps^6*Pi*HPL[{-3, -1, -1}, x] + 69*eps^5*HPL[{-3, -1, 0}, x] + 
  (171*I)*eps^6*Pi*HPL[{-3, -1, 0}, x] + 159*eps^5*HPL[{-3, 0, 0}, x] + 
  (63*I)*eps^6*Pi*HPL[{-3, 0, 0}, x] - 203*eps^6*HPL[{-2, -3, -1}, x] + 
  225*eps^6*HPL[{-2, -3, 0}, x] + 61*eps^6*HPL[{-2, -2, -2}, x] - 
  9*eps^5*HPL[{-2, -2, -1}, x] - (117*I)*eps^6*Pi*HPL[{-2, -2, -1}, x] - 
  27*eps^5*HPL[{-2, -2, 0}, x] - (61*I)*eps^6*Pi*HPL[{-2, -2, 0}, x] - 
  123*eps^6*HPL[{-2, -1, -3}, x] + 15*eps^5*HPL[{-2, -1, -2}, x] - 
  (13*I)*eps^6*Pi*HPL[{-2, -1, -2}, x] + 9*eps^4*HPL[{-2, -1, -1}, x] + 
  (27*I)*eps^5*Pi*HPL[{-2, -1, -1}, x] - 
  (461*eps^6*Pi^2*HPL[{-2, -1, -1}, x])/4 - 7*eps^4*HPL[{-2, -1, 0}, x] - 
  (15*I)*eps^5*Pi*HPL[{-2, -1, 0}, x] + (571*eps^6*Pi^2*HPL[{-2, -1, 0}, x])/
   4 - 67*eps^4*HPL[{-2, 0, 0}, x] + (27*I)*eps^5*Pi*HPL[{-2, 0, 0}, x] - 
  (689*eps^6*Pi^2*HPL[{-2, 0, 0}, x])/4 - 19*eps^6*HPL[{-1, -4, -1}, x] + 
  513*eps^6*HPL[{-1, -4, 0}, x] + 349*eps^6*HPL[{-1, -3, -2}, x] + 
  63*eps^5*HPL[{-1, -3, -1}, x] + (603*I)*eps^6*Pi*HPL[{-1, -3, -1}, x] - 
  123*eps^5*HPL[{-1, -3, 0}, x] - (349*I)*eps^6*Pi*HPL[{-1, -3, 0}, x] + 
  61*eps^6*HPL[{-1, -2, -3}, x] - 57*eps^5*HPL[{-1, -2, -2}, x] + 
  (67*I)*eps^6*Pi*HPL[{-1, -2, -2}, x] + 9*eps^4*HPL[{-1, -2, -1}, x] + 
  (27*I)*eps^5*Pi*HPL[{-1, -2, -1}, x] - 
  (461*eps^6*Pi^2*HPL[{-1, -2, -1}, x])/4 + 25*eps^4*HPL[{-1, -2, 0}, x] + 
  (57*I)*eps^5*Pi*HPL[{-1, -2, 0}, x] + (43*eps^6*Pi^2*HPL[{-1, -2, 0}, x])/
   4 - 171*eps^6*HPL[{-1, -1, -4}, x] + 15*eps^5*HPL[{-1, -1, -3}, x] - 
  (141*I)*eps^6*Pi*HPL[{-1, -1, -3}, x] + 9*eps^4*HPL[{-1, -1, -2}, x] + 
  (27*I)*eps^5*Pi*HPL[{-1, -1, -2}, x] - 
  (461*eps^6*Pi^2*HPL[{-1, -1, -2}, x])/4 + 3*eps^3*HPL[{-1, -1, -1}, x] + 
  (27*I)*eps^4*Pi*HPL[{-1, -1, -1}, x] - (39*eps^5*Pi^2*HPL[{-1, -1, -1}, x])/
   4 - ((331*I)/4)*eps^6*Pi^3*HPL[{-1, -1, -1}, x] - 
  3*eps^3*HPL[{-1, -1, 0}, x] - (9*I)*eps^4*Pi*HPL[{-1, -1, 0}, x] - 
  (153*eps^5*Pi^2*HPL[{-1, -1, 0}, x])/4 + ((899*I)/12)*eps^6*Pi^3*
   HPL[{-1, -1, 0}, x] + 27*eps^3*HPL[{-1, 0, 0}, x] - 
  (25*I)*eps^4*Pi*HPL[{-1, 0, 0}, x] + (417*eps^5*Pi^2*HPL[{-1, 0, 0}, x])/
   4 - ((869*I)/12)*eps^6*Pi^3*HPL[{-1, 0, 0}, x] - 
  27*eps^3*HPL[{0, 0, 0}, x] + (27*I)*eps^4*Pi*HPL[{0, 0, 0}, x] - 
  (513*eps^5*Pi^2*HPL[{0, 0, 0}, x])/4 + ((333*I)/4)*eps^6*Pi^3*
   HPL[{0, 0, 0}, x] + 405*eps^6*HPL[{-3, -1, -1, -1}, x] - 
  171*eps^6*HPL[{-3, -1, -1, 0}, x] + 153*eps^6*HPL[{-3, -1, 0, 0}, x] - 
  711*eps^6*HPL[{-3, 0, 0, 0}, x] + 117*eps^6*HPL[{-2, -2, -1, -1}, x] + 
  61*eps^6*HPL[{-2, -2, -1, 0}, x] + 225*eps^6*HPL[{-2, -2, 0, 0}, x] + 
  13*eps^6*HPL[{-2, -1, -2, -1}, x] - 123*eps^6*HPL[{-2, -1, -2, 0}, x] - 
  27*eps^6*HPL[{-2, -1, -1, -2}, x] - 27*eps^5*HPL[{-2, -1, -1, -1}, x] - 
  (81*I)*eps^6*Pi*HPL[{-2, -1, -1, -1}, x] + 
  15*eps^5*HPL[{-2, -1, -1, 0}, x] + (27*I)*eps^6*Pi*
   HPL[{-2, -1, -1, 0}, x] - 99*eps^5*HPL[{-2, -1, 0, 0}, x] + 
  (123*I)*eps^6*Pi*HPL[{-2, -1, 0, 0}, x] + 375*eps^5*HPL[{-2, 0, 0, 0}, x] - 
  (225*I)*eps^6*Pi*HPL[{-2, 0, 0, 0}, x] - 
  603*eps^6*HPL[{-1, -3, -1, -1}, x] + 349*eps^6*HPL[{-1, -3, -1, 0}, x] + 
  257*eps^6*HPL[{-1, -3, 0, 0}, x] - 67*eps^6*HPL[{-1, -2, -2, -1}, x] + 
  61*eps^6*HPL[{-1, -2, -2, 0}, x] + 117*eps^6*HPL[{-1, -2, -1, -2}, x] - 
  27*eps^5*HPL[{-1, -2, -1, -1}, x] - (81*I)*eps^6*Pi*
   HPL[{-1, -2, -1, -1}, x] - 57*eps^5*HPL[{-1, -2, -1, 0}, x] - 
  (117*I)*eps^6*Pi*HPL[{-1, -2, -1, 0}, x] - 
  123*eps^5*HPL[{-1, -2, 0, 0}, x] - (61*I)*eps^6*Pi*HPL[{-1, -2, 0, 0}, x] + 
  141*eps^6*HPL[{-1, -1, -3, -1}, x] - 171*eps^6*HPL[{-1, -1, -3, 0}, x] - 
  59*eps^6*HPL[{-1, -1, -2, -2}, x] - 27*eps^5*HPL[{-1, -1, -2, -1}, x] - 
  (81*I)*eps^6*Pi*HPL[{-1, -1, -2, -1}, x] + 
  15*eps^5*HPL[{-1, -1, -2, 0}, x] + (59*I)*eps^6*Pi*
   HPL[{-1, -1, -2, 0}, x] + 125*eps^6*HPL[{-1, -1, -1, -3}, x] - 
  27*eps^5*HPL[{-1, -1, -1, -2}, x] - (81*I)*eps^6*Pi*
   HPL[{-1, -1, -1, -2}, x] - 27*eps^4*HPL[{-1, -1, -1, -1}, x] - 
  (135*I)*eps^5*Pi*HPL[{-1, -1, -1, -1}, x] + 
  (1039*eps^6*Pi^2*HPL[{-1, -1, -1, -1}, x])/4 + 
  9*eps^4*HPL[{-1, -1, -1, 0}, x] + (27*I)*eps^5*Pi*HPL[{-1, -1, -1, 0}, x] - 
  (461*eps^6*Pi^2*HPL[{-1, -1, -1, 0}, x])/4 + 
  49*eps^4*HPL[{-1, -1, 0, 0}, x] - (15*I)*eps^5*Pi*HPL[{-1, -1, 0, 0}, x] + 
  (419*eps^6*Pi^2*HPL[{-1, -1, 0, 0}, x])/4 - 
  171*eps^4*HPL[{-1, 0, 0, 0}, x] + (123*I)*eps^5*Pi*HPL[{-1, 0, 0, 0}, x] - 
  (1161*eps^6*Pi^2*HPL[{-1, 0, 0, 0}, x])/4 + 
  189*eps^4*HPL[{0, 0, 0, 0}, x] - (135*I)*eps^5*Pi*HPL[{0, 0, 0, 0}, x] + 
  (1431*eps^6*Pi^2*HPL[{0, 0, 0, 0}, x])/4 + 
  81*eps^6*HPL[{-2, -1, -1, -1, -1}, x] - 
  27*eps^6*HPL[{-2, -1, -1, -1, 0}, x] - 
  163*eps^6*HPL[{-2, -1, -1, 0, 0}, x] + 
  657*eps^6*HPL[{-2, -1, 0, 0, 0}, x] - 1647*eps^6*HPL[{-2, 0, 0, 0, 0}, x] + 
  81*eps^6*HPL[{-1, -2, -1, -1, -1}, x] + 
  117*eps^6*HPL[{-1, -2, -1, -1, 0}, x] - 
  91*eps^6*HPL[{-1, -2, -1, 0, 0}, x] + 513*eps^6*HPL[{-1, -2, 0, 0, 0}, x] + 
  81*eps^6*HPL[{-1, -1, -2, -1, -1}, x] - 
  59*eps^6*HPL[{-1, -1, -2, -1, 0}, x] - 
  131*eps^6*HPL[{-1, -1, -2, 0, 0}, x] + 
  81*eps^6*HPL[{-1, -1, -1, -2, -1}, x] + 
  125*eps^6*HPL[{-1, -1, -1, -2, 0}, x] + 
  81*eps^6*HPL[{-1, -1, -1, -1, -2}, x] + 
  135*eps^5*HPL[{-1, -1, -1, -1, -1}, x] + 
  (567*I)*eps^6*Pi*HPL[{-1, -1, -1, -1, -1}, x] - 
  27*eps^5*HPL[{-1, -1, -1, -1, 0}, x] - (81*I)*eps^6*Pi*
   HPL[{-1, -1, -1, -1, 0}, x] + 63*eps^5*HPL[{-1, -1, -1, 0, 0}, x] - 
  (125*I)*eps^6*Pi*HPL[{-1, -1, -1, 0, 0}, x] - 
  267*eps^5*HPL[{-1, -1, 0, 0, 0}, x] + (171*I)*eps^6*Pi*
   HPL[{-1, -1, 0, 0, 0}, x] + 783*eps^5*HPL[{-1, 0, 0, 0, 0}, x] - 
  (513*I)*eps^6*Pi*HPL[{-1, 0, 0, 0, 0}, x] - 
  891*eps^5*HPL[{0, 0, 0, 0, 0}, x] + (567*I)*eps^6*Pi*
   HPL[{0, 0, 0, 0, 0}, x] - 567*eps^6*HPL[{-1, -1, -1, -1, -1, -1}, x] + 
  81*eps^6*HPL[{-1, -1, -1, -1, -1, 0}, x] + 
  101*eps^6*HPL[{-1, -1, -1, -1, 0, 0}, x] - 
  459*eps^6*HPL[{-1, -1, -1, 0, 0, 0}, x] + 
  1161*eps^6*HPL[{-1, -1, 0, 0, 0, 0}, x] - 
  3159*eps^6*HPL[{-1, 0, 0, 0, 0, 0}, x] + 
  3645*eps^6*HPL[{0, 0, 0, 0, 0, 0}, x] + 103*eps^3*Zeta[3] - 
  (85*I)*eps^4*Pi*Zeta[3] - (635*eps^5*Pi^2*Zeta[3])/4 + 
  ((2303*I)/12)*eps^6*Pi^3*Zeta[3] - 87*eps^6*HPL[{-3}, x]*Zeta[3] - 
  77*eps^5*HPL[{-2}, x]*Zeta[3] + (425*I)*eps^6*Pi*HPL[{-2}, x]*Zeta[3] + 
  61*eps^4*HPL[{-1}, x]*Zeta[3] - (139*I)*eps^5*Pi*HPL[{-1}, x]*Zeta[3] - 
  (1401*eps^6*Pi^2*HPL[{-1}, x]*Zeta[3])/4 - 193*eps^4*HPL[{0}, x]*Zeta[3] + 
  (173*I)*eps^5*Pi*HPL[{0}, x]*Zeta[3] + 
  (1789*eps^6*Pi^2*HPL[{0}, x]*Zeta[3])/4 + 7*eps^6*HPL[{-2, -1}, x]*
   Zeta[3] + 145*eps^6*HPL[{-2, 0}, x]*Zeta[3] + 
  119*eps^6*HPL[{-1, -2}, x]*Zeta[3] - 5*eps^5*HPL[{-1, -1}, x]*Zeta[3] - 
  (369*I)*eps^6*Pi*HPL[{-1, -1}, x]*Zeta[3] - 149*eps^5*HPL[{-1, 0}, x]*
   Zeta[3] + (217*I)*eps^6*Pi*HPL[{-1, 0}, x]*Zeta[3] + 
  231*eps^5*HPL[{0, 0}, x]*Zeta[3] - (273*I)*eps^6*Pi*HPL[{0, 0}, x]*
   Zeta[3] - 39*eps^6*HPL[{-1, -1, -1}, x]*Zeta[3] - 
  73*eps^6*HPL[{-1, -1, 0}, x]*Zeta[3] - 423*eps^6*HPL[{-1, 0, 0}, x]*
   Zeta[3] + 351*eps^6*HPL[{0, 0, 0}, x]*Zeta[3] - (3451*eps^6*Zeta[3]^2)/2 + 
  (3269*eps^5*Zeta[5])/5 - ((5803*I)/5)*eps^6*Pi*Zeta[5] - 
  (1037*eps^6*HPL[{-1}, x]*Zeta[5])/5 - 951*eps^6*HPL[{0}, x]*Zeta[5], 
 3 + (5*I)*eps*Pi - (31*eps^2*Pi^2)/4 - ((21*I)/4)*eps^3*Pi^3 - 
  (791*eps^4*Pi^4)/480 - ((611*I)/160)*eps^5*Pi^5 + (6811*eps^6*Pi^6)/5760 + 
  405*eps^6*HPL[{-6}, x] - 189*eps^5*HPL[{-5}, x] - 
  (243*I)*eps^6*Pi*HPL[{-5}, x] + 81*eps^4*HPL[{-4}, x] + 
  (81*I)*eps^5*Pi*HPL[{-4}, x] + (459*eps^6*Pi^2*HPL[{-4}, x])/4 - 
  33*eps^3*HPL[{-3}, x] - (27*I)*eps^4*Pi*HPL[{-3}, x] - 
  (51*eps^5*Pi^2*HPL[{-3}, x])/4 + ((99*I)/4)*eps^6*Pi^3*HPL[{-3}, x] + 
  13*eps^2*HPL[{-2}, x] + (9*I)*eps^3*Pi*HPL[{-2}, x] - 
  (17*eps^4*Pi^2*HPL[{-2}, x])/4 - (I/4)*eps^5*Pi^3*HPL[{-2}, x] - 
  (5747*eps^6*Pi^4*HPL[{-2}, x])/160 - 5*eps*HPL[{-1}, x] - 
  (3*I)*eps^2*Pi*HPL[{-1}, x] + (17*eps^3*Pi^2*HPL[{-1}, x])/4 - 
  ((31*I)/12)*eps^4*Pi^3*HPL[{-1}, x] + (2539*eps^5*Pi^4*HPL[{-1}, x])/160 + 
  ((21997*I)/1440)*eps^6*Pi^5*HPL[{-1}, x] - 5*eps*HPL[{0}, x] - 
  (13*I)*eps^2*Pi*HPL[{0}, x] + (89*eps^3*Pi^2*HPL[{0}, x])/4 + 
  ((175*I)/12)*eps^4*Pi^3*HPL[{0}, x] + (507*eps^5*Pi^4*HPL[{0}, x])/160 + 
  ((14051*I)/1440)*eps^6*Pi^5*HPL[{0}, x] + 243*eps^6*HPL[{-5, -1}, x] + 
  405*eps^6*HPL[{-5, 0}, x] + 459*eps^6*HPL[{-4, -2}, x] - 
  81*eps^5*HPL[{-4, -1}, x] + (243*I)*eps^6*Pi*HPL[{-4, -1}, x] - 
  189*eps^5*HPL[{-4, 0}, x] - (459*I)*eps^6*Pi*HPL[{-4, 0}, x] + 
  459*eps^6*HPL[{-3, -3}, x] - 201*eps^5*HPL[{-3, -2}, x] - 
  (261*I)*eps^6*Pi*HPL[{-3, -2}, x] + 27*eps^4*HPL[{-3, -1}, x] - 
  (135*I)*eps^5*Pi*HPL[{-3, -1}, x] + (441*eps^6*Pi^2*HPL[{-3, -1}, x])/4 + 
  81*eps^4*HPL[{-3, 0}, x] + (201*I)*eps^5*Pi*HPL[{-3, 0}, x] - 
  (837*eps^6*Pi^2*HPL[{-3, 0}, x])/4 + 459*eps^6*HPL[{-2, -4}, x] - 
  201*eps^5*HPL[{-2, -3}, x] - (85*I)*eps^6*Pi*HPL[{-2, -3}, x] + 
  83*eps^4*HPL[{-2, -2}, x] + (105*I)*eps^5*Pi*HPL[{-2, -2}, x] - 
  (591*eps^6*Pi^2*HPL[{-2, -2}, x])/4 - 9*eps^3*HPL[{-2, -1}, x] + 
  (63*I)*eps^4*Pi*HPL[{-2, -1}, x] - (339*eps^5*Pi^2*HPL[{-2, -1}, x])/4 - 
  ((1925*I)/12)*eps^6*Pi^3*HPL[{-2, -1}, x] - 33*eps^3*HPL[{-2, 0}, x] - 
  (83*I)*eps^4*Pi*HPL[{-2, 0}, x] + (477*eps^5*Pi^2*HPL[{-2, 0}, x])/4 + 
  ((443*I)/4)*eps^6*Pi^3*HPL[{-2, 0}, x] + 459*eps^6*HPL[{-1, -5}, x] - 
  201*eps^5*HPL[{-1, -4}, x] - (269*I)*eps^6*Pi*HPL[{-1, -4}, x] + 
  83*eps^4*HPL[{-1, -3}, x] + (33*I)*eps^5*Pi*HPL[{-1, -3}, x] + 
  (417*eps^6*Pi^2*HPL[{-1, -3}, x])/4 - 33*eps^3*HPL[{-1, -2}, x] - 
  (41*I)*eps^4*Pi*HPL[{-1, -2}, x] + (165*eps^5*Pi^2*HPL[{-1, -2}, x])/4 + 
  ((129*I)/4)*eps^6*Pi^3*HPL[{-1, -2}, x] + 3*eps^2*HPL[{-1, -1}, x] - 
  (27*I)*eps^3*Pi*HPL[{-1, -1}, x] + (177*eps^4*Pi^2*HPL[{-1, -1}, x])/4 + 
  ((251*I)/4)*eps^5*Pi^3*HPL[{-1, -1}, x] - 
  (12861*eps^6*Pi^4*HPL[{-1, -1}, x])/160 + 13*eps^2*HPL[{-1, 0}, x] + 
  (33*I)*eps^3*Pi*HPL[{-1, 0}, x] - (225*eps^4*Pi^2*HPL[{-1, 0}, x])/4 - 
  ((153*I)/4)*eps^5*Pi^3*HPL[{-1, 0}, x] - (3769*eps^6*Pi^4*HPL[{-1, 0}, x])/
   480 + 3*eps^2*HPL[{0, 0}, x] + (33*I)*eps^3*Pi*HPL[{0, 0}, x] - 
  (255*eps^4*Pi^2*HPL[{0, 0}, x])/4 - ((161*I)/4)*eps^5*Pi^3*HPL[{0, 0}, x] - 
  (669*eps^6*Pi^4*HPL[{0, 0}, x])/160 - 243*eps^6*HPL[{-4, -1, -1}, x] + 
  459*eps^6*HPL[{-4, -1, 0}, x] + 621*eps^6*HPL[{-4, 0, 0}, x] + 
  261*eps^6*HPL[{-3, -2, -1}, x] + 459*eps^6*HPL[{-3, -2, 0}, x] + 
  477*eps^6*HPL[{-3, -1, -2}, x] + 135*eps^5*HPL[{-3, -1, -1}, x] + 
  (1053*I)*eps^6*Pi*HPL[{-3, -1, -1}, x] - 201*eps^5*HPL[{-3, -1, 0}, x] - 
  (477*I)*eps^6*Pi*HPL[{-3, -1, 0}, x] - 165*eps^5*HPL[{-3, 0, 0}, x] - 
  (459*I)*eps^6*Pi*HPL[{-3, 0, 0}, x] + 85*eps^6*HPL[{-2, -3, -1}, x] + 
  459*eps^6*HPL[{-2, -3, 0}, x] + 493*eps^6*HPL[{-2, -2, -2}, x] - 
  105*eps^5*HPL[{-2, -2, -1}, x] + (117*I)*eps^6*Pi*HPL[{-2, -2, -1}, x] - 
  201*eps^5*HPL[{-2, -2, 0}, x] - (493*I)*eps^6*Pi*HPL[{-2, -2, 0}, x] + 
  525*eps^6*HPL[{-2, -1, -3}, x] - 201*eps^5*HPL[{-2, -1, -2}, x] - 
  (427*I)*eps^6*Pi*HPL[{-2, -1, -2}, x] - 63*eps^4*HPL[{-2, -1, -1}, x] - 
  (459*I)*eps^5*Pi*HPL[{-2, -1, -1}, x] + 
  (3067*eps^6*Pi^2*HPL[{-2, -1, -1}, x])/4 + 83*eps^4*HPL[{-2, -1, 0}, x] + 
  (201*I)*eps^5*Pi*HPL[{-2, -1, 0}, x] - 
  (1535*eps^6*Pi^2*HPL[{-2, -1, 0}, x])/4 + 41*eps^4*HPL[{-2, 0, 0}, x] + 
  (201*I)*eps^5*Pi*HPL[{-2, 0, 0}, x] - (1373*eps^6*Pi^2*HPL[{-2, 0, 0}, x])/
   4 + 269*eps^6*HPL[{-1, -4, -1}, x] + 459*eps^6*HPL[{-1, -4, 0}, x] + 
  525*eps^6*HPL[{-1, -3, -2}, x] - 33*eps^5*HPL[{-1, -3, -1}, x] + 
  (549*I)*eps^6*Pi*HPL[{-1, -3, -1}, x] - 201*eps^5*HPL[{-1, -3, 0}, x] - 
  (525*I)*eps^6*Pi*HPL[{-1, -3, 0}, x] + 493*eps^6*HPL[{-1, -2, -3}, x] - 
  201*eps^5*HPL[{-1, -2, -2}, x] - (171*I)*eps^6*Pi*HPL[{-1, -2, -2}, x] + 
  41*eps^4*HPL[{-1, -2, -1}, x] - (51*I)*eps^5*Pi*HPL[{-1, -2, -1}, x] + 
  (147*eps^6*Pi^2*HPL[{-1, -2, -1}, x])/4 + 83*eps^4*HPL[{-1, -2, 0}, x] + 
  (201*I)*eps^5*Pi*HPL[{-1, -2, 0}, x] - 
  (1167*eps^6*Pi^2*HPL[{-1, -2, 0}, x])/4 + 477*eps^6*HPL[{-1, -1, -4}, x] - 
  201*eps^5*HPL[{-1, -1, -3}, x] + (45*I)*eps^6*Pi*HPL[{-1, -1, -3}, x] + 
  81*eps^4*HPL[{-1, -1, -2}, x] + (165*I)*eps^5*Pi*HPL[{-1, -1, -2}, x] - 
  (837*eps^6*Pi^2*HPL[{-1, -1, -2}, x])/4 + 27*eps^3*HPL[{-1, -1, -1}, x] + 
  (189*I)*eps^4*Pi*HPL[{-1, -1, -1}, x] - 
  (1215*eps^5*Pi^2*HPL[{-1, -1, -1}, x])/4 - ((1413*I)/4)*eps^6*Pi^3*
   HPL[{-1, -1, -1}, x] - 33*eps^3*HPL[{-1, -1, 0}, x] - 
  (81*I)*eps^4*Pi*HPL[{-1, -1, 0}, x] + (549*eps^5*Pi^2*HPL[{-1, -1, 0}, x])/
   4 + ((393*I)/4)*eps^6*Pi^3*HPL[{-1, -1, 0}, x] - 
  9*eps^3*HPL[{-1, 0, 0}, x] - (83*I)*eps^4*Pi*HPL[{-1, 0, 0}, x] + 
  (645*eps^5*Pi^2*HPL[{-1, 0, 0}, x])/4 + ((1265*I)/12)*eps^6*Pi^3*
   HPL[{-1, 0, 0}, x] + 27*eps^3*HPL[{0, 0, 0}, x] - 
  (81*I)*eps^4*Pi*HPL[{0, 0, 0}, x] + (729*eps^5*Pi^2*HPL[{0, 0, 0}, x])/4 + 
  ((441*I)/4)*eps^6*Pi^3*HPL[{0, 0, 0}, x] - 
  1053*eps^6*HPL[{-3, -1, -1, -1}, x] + 477*eps^6*HPL[{-3, -1, -1, 0}, x] - 
  45*eps^6*HPL[{-3, -1, 0, 0}, x] + 261*eps^6*HPL[{-3, 0, 0, 0}, x] - 
  117*eps^6*HPL[{-2, -2, -1, -1}, x] + 493*eps^6*HPL[{-2, -2, -1, 0}, x] + 
  171*eps^6*HPL[{-2, -2, 0, 0}, x] + 427*eps^6*HPL[{-2, -1, -2, -1}, x] + 
  525*eps^6*HPL[{-2, -1, -2, 0}, x] + 459*eps^6*HPL[{-2, -1, -1, -2}, x] + 
  459*eps^5*HPL[{-2, -1, -1, -1}, x] + (2187*I)*eps^6*Pi*
   HPL[{-2, -1, -1, -1}, x] - 201*eps^5*HPL[{-2, -1, -1, 0}, x] - 
  (459*I)*eps^6*Pi*HPL[{-2, -1, -1, 0}, x] - 
  33*eps^5*HPL[{-2, -1, 0, 0}, x] - (525*I)*eps^6*Pi*HPL[{-2, -1, 0, 0}, x] + 
  51*eps^5*HPL[{-2, 0, 0, 0}, x] - (459*I)*eps^6*Pi*HPL[{-2, 0, 0, 0}, x] - 
  549*eps^6*HPL[{-1, -3, -1, -1}, x] + 525*eps^6*HPL[{-1, -3, -1, 0}, x] + 
  427*eps^6*HPL[{-1, -3, 0, 0}, x] + 171*eps^6*HPL[{-1, -2, -2, -1}, x] + 
  493*eps^6*HPL[{-1, -2, -2, 0}, x] + 459*eps^6*HPL[{-1, -2, -1, -2}, x] + 
  51*eps^5*HPL[{-1, -2, -1, -1}, x] + (675*I)*eps^6*Pi*
   HPL[{-1, -2, -1, -1}, x] - 201*eps^5*HPL[{-1, -2, -1, 0}, x] - 
  (459*I)*eps^6*Pi*HPL[{-1, -2, -1, 0}, x] - 
  105*eps^5*HPL[{-1, -2, 0, 0}, x] - (493*I)*eps^6*Pi*
   HPL[{-1, -2, 0, 0}, x] - 45*eps^6*HPL[{-1, -1, -3, -1}, x] + 
  477*eps^6*HPL[{-1, -1, -3, 0}, x] + 459*eps^6*HPL[{-1, -1, -2, -2}, x] - 
  165*eps^5*HPL[{-1, -1, -2, -1}, x] - (261*I)*eps^6*Pi*
   HPL[{-1, -1, -2, -1}, x] - 201*eps^5*HPL[{-1, -1, -2, 0}, x] - 
  (459*I)*eps^6*Pi*HPL[{-1, -1, -2, 0}, x] + 
  459*eps^6*HPL[{-1, -1, -1, -3}, x] - 189*eps^5*HPL[{-1, -1, -1, -2}, x] - 
  (621*I)*eps^6*Pi*HPL[{-1, -1, -1, -2}, x] - 
  189*eps^4*HPL[{-1, -1, -1, -1}, x] - (891*I)*eps^5*Pi*
   HPL[{-1, -1, -1, -1}, x] + (5697*eps^6*Pi^2*HPL[{-1, -1, -1, -1}, x])/4 + 
  81*eps^4*HPL[{-1, -1, -1, 0}, x] + (189*I)*eps^5*Pi*
   HPL[{-1, -1, -1, 0}, x] - (1269*eps^6*Pi^2*HPL[{-1, -1, -1, 0}, x])/4 + 
  27*eps^4*HPL[{-1, -1, 0, 0}, x] + (201*I)*eps^5*Pi*HPL[{-1, -1, 0, 0}, x] - 
  (1575*eps^6*Pi^2*HPL[{-1, -1, 0, 0}, x])/4 - 
  63*eps^4*HPL[{-1, 0, 0, 0}, x] + (201*I)*eps^5*Pi*HPL[{-1, 0, 0, 0}, x] - 
  (1845*eps^6*Pi^2*HPL[{-1, 0, 0, 0}, x])/4 - 
  189*eps^4*HPL[{0, 0, 0, 0}, x] + (189*I)*eps^5*Pi*HPL[{0, 0, 0, 0}, x] - 
  (2079*eps^6*Pi^2*HPL[{0, 0, 0, 0}, x])/4 - 
  2187*eps^6*HPL[{-2, -1, -1, -1, -1}, x] + 
  459*eps^6*HPL[{-2, -1, -1, -1, 0}, x] + 
  269*eps^6*HPL[{-2, -1, -1, 0, 0}, x] - 
  549*eps^6*HPL[{-2, -1, 0, 0, 0}, x] - 675*eps^6*HPL[{-2, 0, 0, 0, 0}, x] - 
  675*eps^6*HPL[{-1, -2, -1, -1, -1}, x] + 
  459*eps^6*HPL[{-1, -2, -1, -1, 0}, x] + 
  85*eps^6*HPL[{-1, -2, -1, 0, 0}, x] - 117*eps^6*HPL[{-1, -2, 0, 0, 0}, x] + 
  261*eps^6*HPL[{-1, -1, -2, -1, -1}, x] + 
  459*eps^6*HPL[{-1, -1, -2, -1, 0}, x] + 
  261*eps^6*HPL[{-1, -1, -2, 0, 0}, x] + 
  621*eps^6*HPL[{-1, -1, -1, -2, -1}, x] + 
  459*eps^6*HPL[{-1, -1, -1, -2, 0}, x] + 
  405*eps^6*HPL[{-1, -1, -1, -1, -2}, x] + 
  891*eps^5*HPL[{-1, -1, -1, -1, -1}, x] + (3645*I)*eps^6*Pi*
   HPL[{-1, -1, -1, -1, -1}, x] - 189*eps^5*HPL[{-1, -1, -1, -1, 0}, x] - 
  (405*I)*eps^6*Pi*HPL[{-1, -1, -1, -1, 0}, x] - 
  81*eps^5*HPL[{-1, -1, -1, 0, 0}, x] - (459*I)*eps^6*Pi*
   HPL[{-1, -1, -1, 0, 0}, x] + 135*eps^5*HPL[{-1, -1, 0, 0, 0}, x] - 
  (477*I)*eps^6*Pi*HPL[{-1, -1, 0, 0, 0}, x] + 
  459*eps^5*HPL[{-1, 0, 0, 0, 0}, x] - (459*I)*eps^6*Pi*
   HPL[{-1, 0, 0, 0, 0}, x] + 891*eps^5*HPL[{0, 0, 0, 0, 0}, x] - 
  (405*I)*eps^6*Pi*HPL[{0, 0, 0, 0, 0}, x] - 
  3645*eps^6*HPL[{-1, -1, -1, -1, -1, -1}, x] + 
  405*eps^6*HPL[{-1, -1, -1, -1, -1, 0}, x] + 
  243*eps^6*HPL[{-1, -1, -1, -1, 0, 0}, x] - 
  243*eps^6*HPL[{-1, -1, -1, 0, 0, 0}, x] - 
  1053*eps^6*HPL[{-1, -1, 0, 0, 0, 0}, x] - 
  2187*eps^6*HPL[{-1, 0, 0, 0, 0, 0}, x] - 
  3645*eps^6*HPL[{0, 0, 0, 0, 0, 0}, x] - 103*eps^3*Zeta[3] - 
  (201*I)*eps^4*Pi*Zeta[3] + (963*eps^5*Pi^2*Zeta[3])/4 + 
  ((2651*I)/12)*eps^6*Pi^3*Zeta[3] + 957*eps^6*HPL[{-3}, x]*Zeta[3] - 
  425*eps^5*HPL[{-2}, x]*Zeta[3] - (757*I)*eps^6*Pi*HPL[{-2}, x]*Zeta[3] + 
  177*eps^4*HPL[{-1}, x]*Zeta[3] + (255*I)*eps^5*Pi*HPL[{-1}, x]*Zeta[3] - 
  (781*eps^6*Pi^2*HPL[{-1}, x]*Zeta[3])/4 + 193*eps^4*HPL[{0}, x]*Zeta[3] + 
  (521*I)*eps^5*Pi*HPL[{0}, x]*Zeta[3] - 
  (2773*eps^6*Pi^2*HPL[{0}, x]*Zeta[3])/4 + 397*eps^6*HPL[{-2, -1}, x]*
   Zeta[3] + 1189*eps^6*HPL[{-2, 0}, x]*Zeta[3] + 
  1069*eps^6*HPL[{-1, -2}, x]*Zeta[3] - 135*eps^5*HPL[{-1, -1}, x]*Zeta[3] + 
  (279*I)*eps^6*Pi*HPL[{-1, -1}, x]*Zeta[3] - 497*eps^5*HPL[{-1, 0}, x]*
   Zeta[3] - (1333*I)*eps^6*Pi*HPL[{-1, 0}, x]*Zeta[3] - 
  231*eps^5*HPL[{0, 0}, x]*Zeta[3] - (1317*I)*eps^6*Pi*HPL[{0, 0}, x]*
   Zeta[3] - 783*eps^6*HPL[{-1, -1, -1}, x]*Zeta[3] + 
  1245*eps^6*HPL[{-1, -1, 0}, x]*Zeta[3] + 621*eps^6*HPL[{-1, 0, 0}, x]*
   Zeta[3] - 351*eps^6*HPL[{0, 0, 0}, x]*Zeta[3] + (3451*eps^6*Zeta[3]^2)/2 - 
  (3269*eps^5*Zeta[5])/5 - (2171*I)*eps^6*Pi*Zeta[5] + 
  803*eps^6*HPL[{-1}, x]*Zeta[5] + 951*eps^6*HPL[{0}, x]*Zeta[5]}

